Barycentric Projections of Optimal Transport Plans on Riemannian Manifolds

Optimal transport couplings are probabilistic objects, while many learning pipelines require deterministic maps. In Euclidean space, barycentric projection converts a coupling into a map by taking conditional expectations, but on a Riemannian manifold curvature and cut loci make this operation nontrivial. We develop a framework for barycentric projections of transport couplings on Riemannian manifolds. The intrinsic projection maps each source point to the conditional Fr\'echet mean of its destination law and is shown to be the best deterministic representative under squared geodesic loss. The corresponding minimum value is an integrated conditional Fr\'echet variance, which vanishes exactly for map-induced couplings and therefore defines a conditional-variance Monge defect. We also study a tangential log-exp projection, prove its Euclidean exactness, its compatibility with Brenier-McCann maps in the Monge case, and its interpretation as the first unit Riemannian gradient update for the intrinsic objective. For discrete couplings, both constructions decompose row-wise into weighted Fr\'echet mean and log-exp problems. Experiments on spherical data, synthetic SPD data, and real EEG covariance matrices support the proposed division of roles: the intrinsic projection is the variational representative, while the tangential projection is a useful local displacement surrogate.

==> report/aggregated/row_metrics_all.csv <==
a,split_score,effective_support,active_support,row,V_i,d_intrinsic_tangent_sq,subject,split,source_label,source_file,source_dir,beta,dispersion,seed,tangent_defined,alpha,cap_radius
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.0983310769674297,0.001644718693275,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,1,0.8925950914102513,0.0010520413935357,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,0.8890218157159773,0.002133899839199,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000475,3,3,1.1848690981229184,0.0036303342597456,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,1.203101712802039,0.0021252299206379,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,1.2194188360768143,0.0014228477946988,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,6,0.8011620393622643,0.001416302703322,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,7,1.1790325194384366,0.003577889094407,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,8,1.1524154583337003,0.002618692678606,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,9,0.7775895401107917,0.000762990808204,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,1.0479736563721884,0.0020154934787665,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,11,1.0767322591481658,0.0016215574352498,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,12,1.141356818707863,0.0015075451644905,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,13,0.9510445481880486,0.0012510043386479,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,14,1.0880682987287682,0.0032822633967248,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,15,0.8417063005014116,0.0012880174698706,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,16,0.995269638206926,0.0022019035756325,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,1.3117930190159726,0.0024777560732861,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,0.8623489928899841,0.0008763568164048,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,19,1.185701312164548,0.0024127505395222,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,20,1.0255390098222303,0.0018849794038424,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,21,0.830002436007535,0.0008981543546941,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,22,0.970317854322826,0.0019319234231401,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,23,1.0751211924039117,0.0031606220315405,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,24,1.2207548539400972,0.003501283622067,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000001803,3,25,0.9381580799813396,0.0016812035358748,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,26,1.077070602852106,0.0018725426773214,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,27,0.9649860052190744,0.0009602571558527,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005445,3,28,1.3381953667870972,0.0028348127910194,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,29,1.04637403236059,0.0013782288463906,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,30,1.1473896047173682,0.001986453892998,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,31,0.9337591103692788,0.0010344547577612,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,32,0.922204253435136,0.0011360233701863,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,33,0.8427888111821709,0.0009384592254194,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,34,1.109201964416444,0.0014624866355306,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,35,1.3413508135466763,0.0030313999923773,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,1.0526114935291209,0.0013458383369711,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,37,1.2527961620316015,0.0030317354728315,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,38,1.275727425178956,0.0045220155867227,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,39,1.080702787522302,0.0025034315417834,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,40,1.1817105893414366,0.0038993744886964,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,41,1.1224295820017904,0.0017120467290467,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,42,0.9858698459154926,0.0015945982892905,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,43,0.9041905839011932,0.0023040016775297,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,44,1.0012987311270791,0.0012772673801049,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.00000000000017,3,45,1.3194238148154709,0.0034640423617523,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,46,1.0346598918074812,0.0014941766473518,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000471,3,47,1.08851545585265,0.0018088802247578,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,48,0.9850451043725044,0.0016691388989672,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,49,1.0184472321301676,0.0018243607755671,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,50,0.996900365848898,0.001430478955139,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,51,1.1822983263652151,0.0029623180842397,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,52,1.611454195881029,0.0054610899713929,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,53,0.9036373603241524,0.0009651849083284,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,54,1.342507187558714,0.0028686414779061,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666647,2.9999999999999996,3,55,1.216546592372202,0.0040049502316053,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,0.8605529772496664,0.0006238484556641,1.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,57,1.0244318704457265,0.0014585441435039,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,58,1.2593312432950583,0.0026895791136969,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,59,1.3241266093910788,0.0020555462466884,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,60,1.227244919067517,0.00260942170584,1.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,61,1.2376455576722871,0.0027943785377971,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,62,0.7346328162101203,0.0006697345100371,1.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,63,2.6268546252300595,0.0127676343866305,1.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.0885497546923846,0.0011607913901317,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.2110452908202851,0.0025261512239986,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666646,2.9999999999999996,3,2,1.9742500084263528,0.0101908447736354,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,3,1.1349137772473858,0.004190318167503,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,4,1.160312380807821,0.0026315774628544,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,5,0.8763978664961866,0.001560129116679,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,6,1.2623657735236198,0.0015879594606723,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000397,3,7,1.008782825100424,0.0016836413601356,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.232728346237323,0.0018182586001654,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005445,3,9,0.8800803242089842,0.00130173439268,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,10,0.9161600354876758,0.0016264396629934,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,0.9340654705079028,0.0016841529455467,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,12,1.2895038465814088,0.0024339274605649,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000439,3,13,1.0217668748787432,0.0015035828683185,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,14,0.8294949732386241,0.000970497985097,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,15,1.296536388447384,0.0046706419108183,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,0.794524424935369,0.0006844006467747,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,17,1.0115279196226594,0.0008981901571584,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,1.1370211756341304,0.0016133216203059,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,0.920124639151372,0.001397091291371,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,1.1504132272334544,0.0039639714131257,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,21,1.338782185104281,0.0035818499612688,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,22,1.056194883440444,0.0024732392700739,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,23,1.1049074204388576,0.001878867018172,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,24,0.9902720791202198,0.0013940614373859,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,25,0.7985941296651403,0.0014527391982677,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,26,1.3688308893549008,0.0059859469714662,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,1.078913730609292,0.0013782677930082,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,1.2031368805004332,0.0027185596434214,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,29,1.2006945697255809,0.0020538086489308,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000332,3,30,1.0634044346338514,0.0009297794382493,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,31,1.3407645784869224,0.0048577515650106,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,32,1.043064992653096,0.0021855824080845,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,33,1.2557408775171792,0.0023224230842156,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005977,3,34,0.9653660490252616,0.0011250251886574,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,35,0.9904198583388591,0.002757510916652,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,36,0.739282243869489,0.0007782565838753,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,37,1.0137587889071291,0.0018394760225732,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,38,1.4112027833503762,0.0045104409841736,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,0.9521002506341464,0.0014657247616305,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000125,3,40,1.1991831799576151,0.0041325145198476,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,1.0673517838198083,0.0024549420650944,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,42,0.8407457331901637,0.00107694413463,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000003215,3,43,0.9789059811872152,0.002388690887716,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,0.91238738143202,0.0012953187665526,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,45,1.111681547817321,0.0030382478892963,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,46,1.1632080199421255,0.0022367767262386,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,47,1.0941039171441669,0.0026313416220511,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,0.9733777570937074,0.0018285542712297,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000587,3,49,0.7664826757347684,0.0005172668996305,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,50,1.1076235002189418,0.0014615306384373,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,51,1.0559208889786804,0.0023234313591222,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,1.305437978012589,0.0026711816817775,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,53,1.2174479060510486,0.0027695957039132,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,54,0.862416453633793,0.0010114359433657,1.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,2.402508536431899,0.0094640211317102,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,56,0.9069235822804664,0.0027065365574994,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,57,0.997238184571827,0.0016870362644706,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,58,0.8266592708027467,0.0013414298649996,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,59,0.9046224176554608,0.0020062775896789,1.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,0.9886409748701644,0.0023199709894432,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,61,0.8362430619509791,0.0010774598469374,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,0.9770807771850462,0.0018312070636898,1.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.00000000000031,3,63,1.3387605476234208,0.0035723984230484,1.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,0,1.1114469006123993,0.0033477007839845,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,0.9583480227486272,0.0018500280276843,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,2,1.0418414824159208,0.0016858361745155,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,3,1.0881677482473142,0.0028109126966199,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,4,0.93960248722591,0.0018007891694786,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000278,3,5,0.9350462884556272,0.0017836233101465,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005764,3,6,0.9671565007728348,0.0012790454615512,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,7,1.0206351527952244,0.0027197245462353,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,8,1.065204328552778,0.0019085761010522,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.0627148726199258,0.0018056350265728,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,2.334012122395716,0.0157303216947466,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,11,1.2169426999224495,0.0033617985076908,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,12,0.8887982511687275,0.0012055376241255,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,13,0.9639708858451008,0.0023820742841136,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000587,3,14,1.0814300876062053,0.0014212210870375,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000524,3,15,0.761834072395965,0.0008193138371193,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000002895,3,16,0.9899016725017848,0.0017613905899202,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000492,3,17,0.9063866859444548,0.0013818963436535,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,18,0.9881899192580144,0.0017269953691835,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666666,3.0000000000000115,3,19,0.779152013692524,0.0012424073912284,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,20,0.8847033818281997,0.0012464237595041,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000003646,3,21,1.0993230882574496,0.0016250803876401,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,22,1.0493422730476512,0.003047140216251,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,1.1140001924674792,0.0015065674739899,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,24,0.7838362819566802,0.0008374887968482,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,1.9930743737115104,0.0112425483232982,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,26,0.9312981148265128,0.0013524202333997,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,1.2359416829979162,0.0037832793276034,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,28,1.206589352041871,0.0022958182546293,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,29,1.0251008383016025,0.0021386063133379,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,30,1.227350025367833,0.0017570593629724,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,0.924218961770069,0.0009539351080044,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.0099282508611638,0.0016958369987946,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,1.1487517170814991,0.0022913047000661,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,34,0.986335390544602,0.001935245596934,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000003535,3,35,1.0346273303090463,0.002909193404724,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,1.4427903722072677,0.0034180449225392,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,0.9654263365300004,0.0022559699388997,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,38,1.0726781906810985,0.0023346027189735,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,39,0.9807814767159508,0.0016610369261898,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666647,2.9999999999999996,3,40,0.7525614978844215,0.0010419446456664,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,41,1.1066955852307707,0.0023709902581323,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.666666666666667,3.000000000000246,3,42,1.2325713443039126,0.0038327317735657,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,43,1.0718323520781416,0.0024642271224823,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,0.8310773155469464,0.0006581720926822,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,45,1.193594369119468,0.0025395255052261,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,46,1.2475367663162689,0.0034937745603989,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,47,1.0749651588834377,0.0018707947013117,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,48,0.964661568570836,0.0017829742800363,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,49,1.044139927587688,0.0017530882999102,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,50,0.9907481794469536,0.0016528042758571,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,0.8657807866498686,0.0010215716398357,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,52,0.8152833650713845,0.0012654412520504,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.2445441924873375,0.0033720773968297,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,54,1.1822875292022077,0.0021018171704141,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,55,1.0828316921170702,0.0024325833394895,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,0.8346398188954386,0.0012542652580521,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,57,1.00463124284728,0.0028262362964106,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.00000000000031,3,58,0.9067331812954208,0.0013930499080711,1.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,59,1.2526216216068122,0.003810490579304,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,60,0.9045421607096726,0.0017100129328234,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,61,1.0577837386018898,0.0020978156983701,1.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,1.0113716580778362,0.0012987176195371,1.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,63,1.1838506587562887,0.0026598155343926,1.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,0,0.8541636851024504,0.0016152319358244,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,1,1.221440300715417,0.0028038106614566,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,2,1.09574409022536,0.0019651438164494,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,3,1.169688555817796,0.002647475960305,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,4,1.1381177979911747,0.0021080114471251,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,5,1.053631235466266,0.0017756032572841,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,0.9255601823310344,0.0023526828509381,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,7,0.6111501097209528,0.0005726187819436,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,8,0.9905095021414252,0.0022498720637298,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,9,0.8586846409972639,0.0024869172111669,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,10,1.4488746513825386,0.0043510874496116,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,11,0.9779202702988368,0.0044848498133287,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,1.1636853497001685,0.0018815452293841,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,13,1.4229667626846192,0.0050725526116951,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.222725997166249,0.0025632177316101,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,15,0.7010552215855664,0.000872275032629,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,16,0.7517013603813019,0.0020149890708086,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,17,1.1809633996279003,0.0027828744523885,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,18,0.8471069137409051,0.0014045650896373,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,19,0.3411095851541036,0.0006900447579978,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000004605,3,20,0.8067018762377026,0.0015620008006491,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,21,0.7944056127531183,0.0025716790458755,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666669,3.000000000000147,3,22,1.284646756542648,0.0028854243636589,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,23,0.7275359694565843,0.0024425703384515,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,24,0.8099411405203005,0.0016115420186904,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,25,0.6201370532652786,0.0006368003793464,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,26,1.35827173315885,0.0043551091616574,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,27,1.1225343249247854,0.0026937186998907,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,28,1.0672801385478468,0.0020793984999656,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000004388,3,29,1.159134615281051,0.0013764388229119,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,30,1.1749898568184414,0.0028795750987048,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,31,0.8390738367384136,0.0014930548719223,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.3453401100429745,0.002491346981237,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,1.030861603272376,0.0044628516049271,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,34,1.2542679358002236,0.0021952573915341,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,35,0.8937337148879544,0.0025292667014905,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000003753,3,36,1.0522091534568134,0.0018109602989339,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,37,0.4593164048584951,0.0009412978646829,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,38,0.962547831852794,0.0020938908024771,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,39,1.2035433474927335,0.0035917887306655,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,40,0.9614103293268356,0.0016884133607102,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,41,0.772287694612162,0.001512173367644,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.2238866780130702,0.0030401428450919,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666651,2.9999999999999996,3,43,1.2713655495600131,0.0045535751750094,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,44,1.2323966969401456,0.0051033463159619,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,45,0.5455886731838915,0.0004046930236882,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,46,0.8608197152609085,0.0011744746663732,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.0877616270101638,0.0039393129545263,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,48,0.7113831501568214,0.0010917756495391,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666666,3.0000000000000115,3,49,1.2340483334686738,0.0032295791310325,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000235,3,50,0.9354202756215112,0.0017745560508421,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000397,3,51,0.6853850637344879,0.0008263376897201,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000407,3,52,0.7512932480154045,0.0012467301684017,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.6076189117186237,0.0043928621408478,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,54,0.7219053821207708,0.0006948210480278,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,55,0.8511116906791123,0.0015540489875431,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,56,1.5235166441958592,0.0033865719210626,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,57,0.953127083662303,0.0026439065867515,2.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000386,3,58,1.6573150037240905,0.0117998291824348,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,0.827293083692846,0.0010709032426279,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,60,0.9077078718573826,0.0019397883253295,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,0.950221614878772,0.0023608108302835,2.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,0.8284982139710572,0.0010767863256553,2.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,63,0.960246089972462,0.0023137951277916,2.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,0,0.3750681428851763,0.0006201327745564,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,1.004103688075916,0.0015491844769996,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,1.156700173264709,0.0026024743655653,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,3,0.9779239997119972,0.0031918343185052,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,4,1.0445662383370635,0.0023041862861551,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,5,1.0089928948789924,0.0046563243760276,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,6,0.7088985251595531,0.0013372896710575,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,7,1.3799330743576097,0.0038068110590521,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,8,0.962547831852802,0.0020938908024797,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,0.912959135490474,0.0017264157329846,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,1.381657353707271,0.002958515218357,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,1.1617179385636411,0.0023743345777014,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,12,1.0281606689873406,0.0015878345237902,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,13,1.2587353074413474,0.0091785713044252,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.2631708201536809,0.0024452257878176,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,15,1.0276926399299642,0.0017328099937375,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,16,0.475415009404086,0.001534599928736,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,17,1.0649695645155155,0.0016965170646454,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,18,1.1302550570785528,0.0033036133786183,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.4045236371668528,0.0104211678476512,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,0.7339375713212166,0.0012420156716187,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,21,1.0132548477722891,0.0027194292112515,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,22,1.2817613759792652,0.0027599823850177,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,23,0.9858446441936444,0.0014478855913573,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002127,3,24,1.0117724785308586,0.0016217446029204,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,0.9445140837379038,0.0022633557680993,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,26,0.8063007247751619,0.0017716742653986,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,1.3819215809695256,0.0034357843553229,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.666666666666667,3.00000000000046,3,28,1.1691007553979509,0.0019077242168377,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,29,0.726368048647614,0.0015259688483409,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,30,1.1205083993263514,0.001612195383694,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,31,0.9919288534415804,0.0018876224335255,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,32,0.8899182346673993,0.0014497910333517,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,1.2580271575827529,0.0043939847352699,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,34,0.599235273046672,0.0013529361028921,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,0.7556444260420556,0.0015654897186853,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,36,1.1502402004271566,0.0020843490549339,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,37,1.1541870768513869,0.0034969751610886,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,38,0.7368129081299369,0.0014784207108938,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,39,1.1235413017897289,0.0016941261907918,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000332,3,40,1.4639512354513768,0.0083219867173502,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,41,1.1544049486935335,0.0030785394881324,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,42,1.1336483632640375,0.0015128513837815,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,43,1.2545182085413673,0.0033652821566555,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,44,2.61961475119384,0.0105048074490256,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,45,0.9794825331313934,0.0030404009436005,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,46,1.0504435123169662,0.0020207125380384,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,47,0.903987374853466,0.0025214624037841,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002456,3,48,0.940503561569356,0.0010925545481648,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,1.1231178966169066,0.0037839366266805,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002895,3,50,0.8082543664000815,0.001532749970185,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000004707,3,51,1.2471131036565244,0.0037342268932463,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666666,3.0000000000001257,3,52,0.915578220984999,0.0026107687024367,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,0.9184073833689318,0.0010097635793582,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,54,0.9691113299405792,0.0041003782179477,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,1.227180254576787,0.0028128626023069,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.6534661147352858,0.0030969981225044,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,57,0.8771285316389955,0.0016939764019255,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,2.1267839974653224,0.0047819898013012,2.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666651,3.0000000000000004,3,59,0.9232538211937398,0.0022082107711599,2.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,60,0.986733046009634,0.0022580965892646,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,1.1082281685044033,0.0028367816462664,2.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,62,0.6200984020013485,0.001159332762309,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,0.718909899404681,0.0015179728681291,2.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,0.6999989930843696,0.0009556108775875,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,1,0.5626958655274098,0.0006321208452735,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,0.7456540613545276,0.0012600755448791,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,3,0.6208602217270194,0.0012720698275911,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,0.8808990849971481,0.002003036351351,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,0.9330944316180146,0.002117398408518,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,6,1.013454336990686,0.0026482923986191,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,7,0.946306933154798,0.0031370745278798,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,8,1.0235049806479433,0.0019844778982499,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,9,0.7538594723983685,0.0009870933459966,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,10,1.138253625415996,0.0026064278755898,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,1.2270979930212451,0.0032920077890061,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,12,0.8933496923169822,0.0013459049353488,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,13,0.7771660508356006,0.0015472932001709,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,14,0.6410638416109365,0.000611748852229,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,15,1.062978131737792,0.0025413217408459,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,1.0618108383160203,0.003555216446924,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,1.026013305767342,0.0040832640936706,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,18,0.505267887974386,0.0012399723410075,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.236014216598337,0.0044874590767235,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,20,0.9758873469650454,0.0013839086373309,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,21,1.0881179048154423,0.0031509275735381,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002136,3,22,0.9220815737073582,0.0010771281533977,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,1.2770563269679067,0.0023735973361553,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,24,0.8514349665848477,0.0021300591155436,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,25,1.1810240062045008,0.0025960344551975,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,26,1.1491424492123905,0.003109691822565,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,27,1.0363989935191853,0.0021867004823072,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,28,1.0502869648999649,0.0024174178177876,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.00000000000007,3,29,1.146247151968233,0.0023456137206447,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,30,1.209966558766434,0.0062787878816718,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,31,1.4347126382009423,0.003990046954068,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.3193404336676091,0.0043739213732255,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,0.9850271858046707,0.0018195029285482,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,1.032549690669346,0.0019881204390964,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,35,1.2918401086236198,0.003859517531381,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.072447955774576,0.0024122518680439,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,37,0.6645972943941332,0.0007944639402929,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,38,1.1524001970164064,0.0022162257847144,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,39,0.6721095111018834,0.0013591699398764,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,40,1.0078176806497707,0.0023605147029514,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,41,2.6867968409323604,0.0169504004943028,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.3460949491895755,0.0050856491722629,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000203,3,43,1.5070195124333805,0.0053101849218444,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,44,0.8038992468685506,0.0012073132970633,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,45,0.8304952819786114,0.001861280624606,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,46,1.226334514382822,0.0031554199868652,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,47,0.9514961856129796,0.0013288012607092,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,48,0.5323753708088038,0.0006847661774829,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,49,0.7007176492679086,0.0013559229242757,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,50,1.1787837275486903,0.0031070268957842,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,51,1.245986447005055,0.0024341417398159,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,52,0.9885186988592216,0.0024659918777048,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.021068299042483,0.0021679675308423,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.235558974305609,0.0038342205081587,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,55,1.8803754369518977,0.0060917431983212,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,56,0.5246369609472525,0.0019621693028324,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,57,0.845575366686587,0.0015796120254984,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,58,1.0051389330683025,0.0025056925530602,2.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,59,0.6729420310984049,0.0009635044216386,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,0.5175562692448059,0.0008494763324292,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,61,0.937208441910355,0.0017506290528497,2.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000002127,3,62,0.7546370936078548,0.0008170856150625,2.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,63,1.0422896745992518,0.0032765199774275,2.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.4515405567961823,0.0030683662179852,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,1.4665901747750572,0.0044381880793366,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,1.346573455791763,0.0043902105114336,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,3,1.586119051374189,0.0079365992506267,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.436778520724696,0.0066508187890789,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,1.2969532366403267,0.0032011392376321,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,6,1.9781684394211427,0.0101107609823338,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000386,3,7,1.5140174518298493,0.0035050551729472,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,8,1.3670662670997609,0.0041267625268914,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.1416923703183564,0.0020392338321973,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666666,3.000000000000081,3,10,1.9776243934246265,0.006257357772538,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,1.437274913881995,0.0036476065923854,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,12,1.4481373860749405,0.003671107207179,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,13,1.1090363701845165,0.0044510460327829,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,14,1.8586034057426724,0.0073540445562117,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,15,1.3094243946165245,0.0040473437817619,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,16,1.3320982576059943,0.0027602320551547,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,17,1.6094608454333694,0.0059031370905345,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,18,1.2863810633553077,0.0046948927968274,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,1.4349513694671514,0.0037376394332316,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,20,1.5017378926808522,0.0061263943230842,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,21,1.408198737018816,0.0029410925826771,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,22,1.219563376634187,0.0046631715452671,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,23,1.4178524144327909,0.0048990681374931,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,24,1.342535021022192,0.004615580124603,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,25,1.057215374054087,0.0024682274094802,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,26,1.474002949647601,0.004511714363098,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,27,1.392620058370901,0.0034573788836253,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,28,1.5459759092153276,0.0047539317452443,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,29,1.6052595395665998,0.0056852247891645,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000004072,3,30,1.149459916621466,0.0029629363981378,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,1.8071435800850804,0.0085105542167704,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,32,1.445707161905111,0.006554361429263,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,33,1.4300370405225455,0.0041681158139537,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,34,1.5485401374085663,0.0038044983720224,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000004285,3,35,1.3099772842991069,0.0029528559889094,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,36,1.5496103970579576,0.0053188235007043,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,37,1.296176578184128,0.0049237213010355,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666649,2.9999999999999996,3,38,1.4075566268487458,0.0023455312517192,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,39,1.2947174485446935,0.0044857438157886,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,40,1.187048377847738,0.0029577744109104,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,41,1.2637063779510314,0.0035361355547725,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,42,1.5592311111705317,0.0054459164034633,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000375,3,43,1.494595132564125,0.0058254680168775,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,44,1.9894072302331336,0.0093527678435384,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,1.225437816505494,0.0022873882048943,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,46,1.5594032364180686,0.0038554293735192,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,47,1.0880531923867294,0.0037518514578705,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,48,1.2556637875020134,0.0042730648812783,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,49,1.5530826797607644,0.0061074076246882,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,50,4.124955152419642,0.025756597128119,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,1.0808047318993197,0.0018834167460206,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,1.7811945688420825,0.0042805790952847,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.62037358418721,0.0068699919308103,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,54,1.1490584419387584,0.0028876759603603,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,1.5489346708881124,0.0119472418274355,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,56,1.9952414553072748,0.0067381386459837,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000439,3,57,1.8662239940004228,0.0081623340840543,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,58,1.2057251155365578,0.0032942600968036,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,59,1.412474392614934,0.0044746128593018,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666666,3.000000000000103,3,60,1.5909637823909455,0.0051613170781547,3.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,61,1.460323410285803,0.0044714896209588,3.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,1.7338539309689178,0.0044346516851074,3.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,63,1.4582302592384302,0.0064557583905631,3.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,1.6452306656442348,0.0048105580941059,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.8082175053748637,0.0061388587752465,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,2,1.19564548943224,0.0029580959433718,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,3,1.4579495884930855,0.0055296387785176,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,4,1.289827408801358,0.0029168421964455,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,1.3320789415181424,0.0029433629703311,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.1327751630004037,0.0035646411078536,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,7,1.4737150710076836,0.0050555493493816,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.202124006551636,0.0040008791929337,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.215844916700506,0.010172863199536,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000103,3,10,1.4985813924472295,0.0049656685287857,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,2.2012268809609723,0.0065434099701719,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,12,1.3960380710765845,0.0040916268054452,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,13,1.2697450582496892,0.0032618709421782,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000587,3,14,1.341402198195328,0.0030760860040942,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,15,1.6023112932677672,0.0054489392816543,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,16,1.6824510387339855,0.00434488563765,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,17,1.6226467302166605,0.0056027340253472,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,18,1.0996472199247294,0.0031080522745496,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,1.433101769491414,0.0031679756877251,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,1.4740252284268274,0.0039334898956355,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.543511145595156,0.00708178568552,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,22,1.5959585772310214,0.0062447055739804,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,23,1.2779041577565249,0.0029101007045115,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,24,1.477817276946172,0.0102017430034449,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,25,1.5651730144563285,0.0034243542978225,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,26,1.617173642842268,0.0053163671920051,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,27,1.3366584764168263,0.0043653007385984,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,1.2619581214744953,0.0027994080627923,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,29,1.413421030210061,0.0045430026792874,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,30,1.3582050898159468,0.0039049080948175,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,31,1.4783132185011216,0.0046525875311924,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,32,1.409528424827185,0.0037898432526733,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,33,1.4790734523796911,0.0023353352105338,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,1.565975695474262,0.005409876261668,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,35,1.3871822230679034,0.0036051372833271,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,36,1.192111581065603,0.0026316752117905,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,37,1.271365909275098,0.0022656143434127,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,38,1.620961399702141,0.0066582646543342,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,1.4497743173914026,0.0050409800673638,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,40,1.2564335426714917,0.0061215802488185,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,41,1.4916355309128435,0.0067973102617538,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,42,1.5434131629630898,0.0075844788780935,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,43,1.467355251706228,0.0054981642235318,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,44,1.3520560909160777,0.0051291335676745,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.666666666666667,3.000000000000147,3,45,1.2930298591965497,0.0021765785735724,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000125,3,46,2.066589132652794,0.0095238841403787,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666646,2.9999999999999996,3,47,0.9242745791205904,0.0022431972847912,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000002354,3,48,1.3184388377623293,0.0031849494704221,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,49,1.421242416484987,0.0023530039833821,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,50,1.3874486146889824,0.0049232524577708,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,1.1674970309293051,0.0034847131223463,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,52,1.895542588842251,0.0179430613693207,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,53,1.369656540534976,0.0037085865226327,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000311,3,54,1.246402540924263,0.0023094620174143,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,55,1.458926810756762,0.0065566766956709,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.2659291995752933,0.0036755379918892,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,57,1.5524875638982365,0.0049227880018902,3.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.2785411408286065,0.0041819673381246,3.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,59,1.4669463633232127,0.005143206609615,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,1.3320307838736982,0.0041023940044688,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,61,1.333944557308974,0.0033670574811644,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,62,1.2641040427425123,0.0040373556768742,3.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,63,2.074749165609872,0.0112521316633863,3.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000005027,3,0,1.7839447987388068,0.0055434880758315,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.633809532303353,0.0097719734269446,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,2,1.135297553789301,0.0022018350667451,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.679430721994318,0.0068831544000871,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,4,1.3366995972820694,0.0032971191031909,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,5,1.5638145929512974,0.0075991557124207,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,6,1.2777539833367628,0.0026808558022286,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.7122020718586888,0.0066717085074953,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.7929890580856542,0.0075840699596989,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.9159906432773697,0.0054254946402671,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,10,1.4305352520068,0.0033792544257643,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000235,3,11,1.2673400497906273,0.0045992350927887,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,12,1.5480079704895933,0.0046240713427413,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,13,1.2507293932847705,0.0032456454441068,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,14,1.7786803076903517,0.0086055718643709,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,15,1.1602226016193669,0.002247482124303,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,1.2004133491891595,0.0040494377437526,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,1.5242532005923883,0.0069120458563408,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,18,1.2542496546120192,0.0037300047948193,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,19,1.4992631149174445,0.0054199250818905,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,20,1.3572114671718607,0.0043577830154369,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,21,1.4655809756734717,0.0042966590082065,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,22,1.3735367707750306,0.0036993943220399,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,1.6736651374322156,0.0072071569865398,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,24,1.412286337596132,0.0026355799206763,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,25,1.3152506448993362,0.0031686602042944,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,26,1.3784628018118674,0.0043190355003665,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,27,1.5737356242178733,0.004293267125171,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,28,1.2677799009896582,0.0040034489572136,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,29,1.602070507932023,0.0070368885049164,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,1.7559386165713702,0.004908826606259,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,1.202549472504873,0.0023275580840185,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,32,1.164952427326074,0.0043444493710405,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,33,1.1804125065918838,0.0034076772260442,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,34,1.5055149373481806,0.003298969381893,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,35,1.243984799666564,0.0035837985343756,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.300602963882148,0.0036736364137269,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,37,1.9342793677059016,0.0074947194990549,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,38,1.4829019372237844,0.0056046230840829,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000003535,3,39,1.4210006938340491,0.0046696770035633,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,1.5922376654928818,0.0062875341162376,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,41,1.0309119468265808,0.0020396130230729,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,42,1.5746401068419924,0.0028425247451002,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,43,1.676672331500353,0.0080722336828515,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,44,1.4264299924784691,0.0043751120179155,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.090907854814401,0.0026114406851956,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,46,1.2899403855251683,0.0020786870409187,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666666,3.0000000000000124,3,47,2.070308371495214,0.0060908526289112,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,48,1.3059441805413117,0.0050673231162828,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,49,1.1814725578685994,0.004140152697891,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,50,1.2790062172111514,0.0034312266892921,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,51,1.957427598235587,0.0073003882611696,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,1.3307117968283748,0.0037605782474207,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.408684160799444,0.0055382491188666,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,54,1.1130119473488431,0.0018076523388078,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,1.3828634847930632,0.0038924535930584,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.4556138106495582,0.0029333184497282,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,57,1.5040949182342225,0.0100714871052735,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,58,1.5280976760379277,0.0055185872080564,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.000000000000332,3,59,1.0329298462895806,0.0017664786291597,3.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,1.2033536280093742,0.0028381117546988,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,61,3.412337301504656,0.0214471004559666,3.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,62,1.177373673857074,0.004256593879155,3.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,63,1.3255338810509378,0.0050527956761278,3.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,0,1.0130707439732585,0.0021626987616228,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.0320150030148632,0.002305344366665,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,2,0.8888043854620418,0.0009858348960093,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,3,0.9942258496162548,0.0015264907258152,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,4,0.9536796638539216,0.0012636701567605,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,5,1.2780173769975436,0.0025993092580772,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.226799928076449,0.0018645809029531,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,7,1.20194336023106,0.0026766214311093,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,0.8975207142535382,0.0015788119926354,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000003313,3,9,0.8196873557049292,0.0012562449709076,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,0.8226004534209579,0.0014478437851055,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,11,0.8866573794627313,0.0012368014563508,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,12,1.0996084444172043,0.002464739142551,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,13,0.8686455804457618,0.0014980939907863,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.0832108689967588,0.001684017279655,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,15,1.0769452189065964,0.0021772435264206,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000354,3,16,0.9591642031624628,0.0014091703789457,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,17,0.9796890619482485,0.0018899421959643,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,18,0.9403768298572884,0.001201031756205,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,0.7843714648810061,0.0011880435879071,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,20,0.9275127670902428,0.0011785679319324,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,21,0.846543285275031,0.001839469624989,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,22,0.9359867090401164,0.0023462348674221,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,23,0.9011269822658794,0.001685085967053,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,24,1.4724930918509582,0.0024070022031466,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,25,1.1220694162351292,0.0022174910665077,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000343,3,26,1.0643644513626502,0.001455236911417,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,27,1.125645861541419,0.0018391895425016,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,28,1.2257321111305814,0.0025487252614998,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,29,1.001111038922476,0.0014370612746024,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,30,0.8347251173850772,0.0019969072659485,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,1.009999222836962,0.0017362094353333,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,32,0.9825396911451776,0.0015831921599915,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000125,3,33,0.8532008907822622,0.0010684502504424,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,34,0.8817202023862253,0.0013526809448473,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666666,3.000000000000035,3,35,0.985180350733554,0.0022940846472653,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,36,1.0042883307730306,0.0020344240901853,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,0.9542966659798626,0.0014296366114147,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,38,0.8974122307203236,0.001419973100207,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,0.9440471567375828,0.0012999876137136,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,1.001049830693903,0.0019345962095161,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,41,0.8805497316139385,0.0013164067312076,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,42,1.0783315626488106,0.0014251530021724,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,43,0.9118752958316336,0.0012873470350477,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,44,0.9193654224409042,0.0013646208970981,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666666,3.0000000000000115,3,45,1.1063074908267168,0.0031375874969949,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666666,3.000000000000035,3,46,1.0468066251082653,0.0016918957947892,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000311,3,47,0.9776102043401228,0.0016817767920466,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,1.2066621583843429,0.0019885486030641,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,49,1.4675653724457858,0.0049125260624699,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,50,1.146271013407542,0.0017198705413896,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,51,0.9958676159637844,0.0023721827293086,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,52,0.9273315004547314,0.0019796661942805,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,0.9105804741325064,0.0010778704344651,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,54,0.914257015840822,0.0017534872484678,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,55,0.9961597407067968,0.0011991328768431,4.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.0395856739765208,0.0019504649872006,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,57,0.901500839765484,0.0016619927310368,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,58,1.0962567011514832,0.0028423643581331,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,59,1.1571909097387705,0.0019354716795072,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,1.0501439418891263,0.0025026372010261,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,1.0716641394704485,0.0016054204335139,4.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,62,0.7726829949962399,0.0009122404608153,4.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,63,0.8073377308226911,0.0011732770421015,4.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,0,0.9119996687898548,0.0017921755693235,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,2.598965492070073,0.0058569838077802,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,1.0874900961209066,0.001734132022115,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,3,1.085180152319401,0.0015522184071014,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,4,0.9138638828583578,0.001110400448659,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666645,2.9999999999999996,3,5,1.223365805338947,0.0030288470710582,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.0512905724778991,0.0034490846212543,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,7,0.9512009417793652,0.0019040568256014,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,8,0.9991474890545624,0.001982308388152,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,9,1.180068013194692,0.0020741266030268,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,0.9030358977911372,0.0015026769138698,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,11,0.9002146272564528,0.002233390907824,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,12,0.9147719076224076,0.0018630320732241,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,13,0.8759403921753824,0.0015748534889323,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,14,0.8102846136222981,0.0007200053438675,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,15,0.8633856249929405,0.0011712101044685,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,16,0.9366846505013482,0.0015983843683274,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,17,1.1229554136403035,0.0021509685713517,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,18,0.9008311250504326,0.0022357099114122,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,19,0.8815058919889114,0.0017558105870733,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,0.9054038448496068,0.0014426058235084,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,21,0.8212620173001436,0.0014505647539722,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,22,0.8295253063849086,0.0010628833253108,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,23,0.9726031001448464,0.0014176318483829,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,24,1.115680320461506,0.0019863888705486,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,1.0717882930551932,0.0016913947883915,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,26,0.998421934928961,0.0030092500683879,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,27,0.8917603608058732,0.0013736476366177,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,28,1.0629907654802049,0.0017550248135488,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,29,1.121287801485208,0.001771526678034,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,30,1.0136748751256228,0.0015749323769968,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,31,1.0432596786267183,0.0015637833586285,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,32,0.8923155177923265,0.0011785053408249,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,0.8222274420409761,0.0020283833847057,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000556,3,34,1.0073532004434085,0.0016171027166129,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,35,0.9726741105128294,0.001475960412173,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,0.967384348154986,0.001527734994019,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,37,0.9114417683872198,0.0018863974654002,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,38,0.9883929184503032,0.0018918198000363,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,39,1.009465813070802,0.0015781384058571,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,40,1.0919577043783608,0.002665046326122,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,41,0.902660954872078,0.0013030279362431,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.00000000000046,3,42,0.9305308343573206,0.001716177331984,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.0673422815007994,0.0022820736012581,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,44,1.0367056802277783,0.0020280902532077,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.0266921377383311,0.0011368597351217,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,46,1.0268537810885583,0.0024596349931991,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666672,3.0000000000004388,3,47,0.9479902708288082,0.0010984183619994,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,48,0.9683158586551904,0.0014485041533355,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,49,1.0328861317888267,0.0018771471409976,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,50,0.8000935121200919,0.0011953899395626,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,51,0.8777652843648716,0.001867414525067,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,52,1.1851871332986794,0.0026304247410821,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.1132409560050174,0.0035124724716091,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,0.9661826249108438,0.0016718632692941,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,55,0.9698841193439016,0.0018167282167459,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.0831140242553663,0.0021726195690685,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,57,0.999799199592042,0.0018036975280517,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000004814,3,58,0.9382958299515654,0.0018398614097704,4.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.00000000000064,3,59,1.1339858383390635,0.002405049239473,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,0.9094089570934076,0.0012010245505464,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,0.8528174016418424,0.001748054012098,4.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,62,0.8938536571670159,0.0018553566826351,4.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,1.1965014082483814,0.0014753337920906,4.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,0,1.1870162395368673,0.0025882804409429,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,0.8605085671281947,0.0009680431996316,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,0.9887889782882788,0.0013126987199755,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.0176357491349364,0.001776413229181,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.078674399969213,0.001435405096623,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,5,0.9134476705392958,0.0017206661149937,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,6,1.3041890443451427,0.0035055437012387,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,7,1.0020794279453993,0.0016298602663935,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,8,0.9391942670955452,0.0015885942077409,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000005445,3,9,0.9182230251179526,0.001727291178818,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,0.8750456727622339,0.0012366755578818,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,11,1.157070441242549,0.0025445886047094,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,12,0.9451696719724934,0.001489384787257,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000046,3,13,1.7724841125662474,0.0038593462577446,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,0.9613337122683004,0.0016594771611749,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,15,0.980584824849606,0.0019821690454774,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,16,0.8819726670196069,0.0015889134852473,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,17,1.142928177141105,0.0017353396106502,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,18,0.8923155177923231,0.0011785053408238,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,0.8339640384068714,0.001089875526589,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,20,0.894592889927492,0.0014349357824621,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000534,3,21,1.099870248653712,0.0024276085493466,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,22,0.812855271980735,0.0008151192883344,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,1.0357746630831182,0.0017588901460306,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,24,0.9848198115865932,0.0014827174196752,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,25,0.9923109246690812,0.0014711759950116,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,26,0.9539600674726576,0.001592089767241,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,1.0073931508930989,0.0018208010064752,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,0.8578343792019412,0.0020723107190389,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,29,1.1473516067688676,0.0028571100031879,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,1.0358210387660185,0.0021422605256756,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,31,1.0077634332899583,0.0018421551932364,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,32,1.0468561240507002,0.0019802412893689,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,33,1.212978234670387,0.002407265042088,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,34,1.0859682535463788,0.0013114284331595,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666672,3.0000000000003753,3,35,0.9073873954276784,0.0017592044123715,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,0.9072986536391776,0.0015134963540404,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,1.0266135795171694,0.0014589452847915,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,38,2.0720950786106633,0.0048639346662132,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,39,0.8580701900966697,0.0014832739663712,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,0.9353938327340235,0.0018865801604612,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,0.985405597414871,0.0019569902544107,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,42,0.9310925148623682,0.0019628551258093,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,43,0.8715357952115425,0.0013142204246056,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000004605,3,44,0.9773683585041444,0.0017124179746824,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,0.8464569386965907,0.0014011525137101,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,46,0.9090156019183516,0.0013886981195468,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,47,1.1612207333233455,0.0022106712951112,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,48,0.9350114658041994,0.0019227075656048,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,49,1.1837537898165158,0.0018477647829358,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,50,0.8421822277165464,0.0014224376815866,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,51,0.8843354912813334,0.0011672054910726,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,52,1.1967012161403678,0.0017626321708716,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,53,0.9114417683872196,0.0018291888410595,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,54,0.924594523400856,0.0011477303682045,4.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,1.1330399027762932,0.0017856449445794,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,56,0.8951451138325353,0.0016754906846233,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666666,3.0000000000001914,3,57,1.0185217742060724,0.0016302325228375,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.058369663266887,0.0017072194469771,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000103,3,59,0.9737532292146494,0.0013922638793388,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,60,0.8293670832677686,0.0012718288533839,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,61,1.004347162395924,0.001761345631902,4.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,62,1.3217748150823188,0.003126861600133,4.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,63,0.9788175553363152,0.0015951928106159,4.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,0,1.1490574536763458,0.0034336526761889,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,1,0.9737401754932616,0.002366320011963,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,1.0113234763399257,0.0019826779040691,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,3,0.9280053703886116,0.0021488644629028,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.00000000000007,3,4,1.0247553137696808,0.0025737634415739,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,5,0.7778432081248942,0.0014264312894913,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,6,0.9261609961888486,0.0019174674214318,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.0742320831624266,0.0021951347191042,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,8,1.406917865343052,0.0046901026368788,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000246,3,9,1.077866819733354,0.0033268279863306,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,1.318009771117132,0.0065840119721946,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000002354,3,11,0.6487350921585786,0.000917344203643,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,0.8310799290505927,0.001401663166521,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,13,0.8802901680468038,0.0019203253202775,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,14,0.7722970898907923,0.0015002467504736,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000125,3,15,0.8295776254407266,0.0016708780097292,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,16,1.094359049137461,0.0024977509716876,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,17,0.8791143550256473,0.0016647151262026,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,0.8796418575570123,0.0017493475725472,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,19,0.9411900331204538,0.002563677629532,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,20,0.8120505108049432,0.0014026120401264,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,0.8959267014425204,0.0025582044331531,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,22,1.0368378591737448,0.0022744212706049,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,23,0.8860232995987776,0.0021774730775255,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,24,1.0121642219879718,0.0036864848026248,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,25,0.8049960014016101,0.0015073728302136,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666649,2.9999999999999996,3,26,1.390471184484008,0.0057369185258738,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,0.867124936000773,0.0013890305348117,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,0.935942520847967,0.0022821728702841,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,29,1.0160151152285113,0.0040456638468278,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,1.0047900126041724,0.0022692836114362,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,31,0.7360233522508549,0.0011034567232484,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,32,0.8745178214138944,0.0028197986495499,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000503,3,33,0.7748461965232094,0.0010465501463226,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,34,1.055682148195765,0.0019989358850741,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,0.997150588032742,0.0034575352783611,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,0.9569262193074736,0.0032031551231287,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,37,1.2007495365653202,0.0031438514794123,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,38,0.90848903481405,0.0016097685116759,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,39,1.4943999439993687,0.0087399269435441,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,40,0.9211962595934088,0.0029631665230155,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,41,0.9333724546210452,0.0023218698320587,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,42,0.8257546669589939,0.0018934087950542,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,43,0.8763964860164128,0.0029690995952147,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,1.237867173654994,0.0036332454761658,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,0.947568454256491,0.0017652302466667,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,46,0.92489202157027,0.0026185983829405,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.2859831739793226,0.003351518209336,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,48,1.229937249772493,0.0042478488076154,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,0.9228699720520044,0.0017851651920585,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,50,0.9011509542172168,0.0030600390055193,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,1.150701738378695,0.0050409056253298,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,0.943622948907995,0.0023157629796258,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000524,3,53,0.906226236219282,0.001968627965206,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,54,1.4629622132654752,0.0055442085138335,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,55,0.9701905891161988,0.002914748880714,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,56,1.0154012988976466,0.0035747487265013,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,57,1.269130747661398,0.0045852111205217,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,58,0.8842735264933792,0.001572214777036,5.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,59,0.7513688072596424,0.0012528683754756,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,0.746937760626649,0.0014292370594907,5.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,61,1.4025983919912224,0.0086121438747568,5.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,1.1559620555312895,0.0027109740976055,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,63,1.0184664083522328,0.0022627951111048,5.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,0,0.8426718966621697,0.0028458432579029,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,1.6058417147943025,0.0090482599312746,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,1.479959878376595,0.0143362218531351,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,0.9902633900738492,0.0017583581604999,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,0.8535524768102465,0.0020314265015815,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,0.9446704736330284,0.0019288563527024,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,6,0.8710345959736113,0.0015930818416171,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,7,1.321601741973569,0.0046391545358663,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,0.8617389404863928,0.0018915130732052,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.115120235886658,0.0024537787257653,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,10,0.7956018253968402,0.0016781519509307,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,11,0.8531041767453118,0.0016496321203983,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,12,0.9121573743211944,0.001461859282955,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,13,1.336637304030865,0.0074604801338013,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,14,0.9033469893002716,0.0018429023855632,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000439,3,15,0.8570207745985656,0.001912569965289,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000103,3,16,1.3638942166035508,0.0086705368945567,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,17,1.058650608015327,0.00325022925199,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,18,1.3754886126862442,0.0037999267061626,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,0.7859076487463369,0.0017653965662346,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,20,1.2883921082193863,0.0039911895677146,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,21,0.8470166366803653,0.0014680824764637,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,22,0.9314563651286142,0.0021406238040134,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,23,0.9721406914135912,0.0024313680352419,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,24,0.8037641869154027,0.0016542827863705,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,25,0.951877028071469,0.0016741836773195,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,26,0.8389341967574938,0.001692051776666,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,27,1.2885783626431724,0.0029289841755132,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,28,1.6223281879155451,0.0074013602024058,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,29,0.8872207058889334,0.0017348100736584,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,30,1.4646608895010798,0.0051534942249627,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,1.1378981067273684,0.0035057346782021,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,32,0.9617524601742782,0.0019728632947179,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,33,0.8208958641880773,0.0012368496492345,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,34,0.9745568783549164,0.0022392002851512,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,35,0.7971675734492096,0.0014971901481947,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,36,1.147920169891781,0.0024666164176049,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,37,1.4581736582652076,0.0047574038772079,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,38,1.4343853503148598,0.007500622071748,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,39,1.2476229382630424,0.0054082024603125,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,40,1.0013053957422304,0.0019609466383247,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,41,0.7983345946749656,0.000922189766927,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,42,0.8256646920491462,0.0019231827142992,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,43,0.9958636885283072,0.0018426956930762,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,44,1.0507651647061815,0.0056894739821263,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,0.7598828979572232,0.0015346914924462,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,46,0.8879389063040017,0.0015648014811985,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,47,1.3659799103770829,0.0060478804569047,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,48,0.8314015025292611,0.0017927878267176,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,0.957366493885091,0.002289473036209,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000418,3,50,0.7917814219340096,0.0014853684766433,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,51,0.844827388325513,0.0013737314495724,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,0.7894558133597028,0.0013411897568268,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,53,1.0169688255421176,0.0017506598204921,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,54,1.048091171284953,0.0035556429627973,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,55,0.7958121105771505,0.0017938138132619,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,56,0.7851237802328821,0.0012155993749936,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,57,0.911725597214558,0.0017640988215035,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.1939722071720107,0.0056951579590336,5.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,59,0.9687243684876464,0.0020077400841711,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,60,1.0430176782452285,0.0023633331032473,5.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,0.9284617596559688,0.0019037177107634,5.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,62,0.9505869986675164,0.0019748867023238,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,63,0.9145784914853892,0.0018812871661088,5.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,0,0.8960551438284727,0.0016333155490929,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,1,0.9561504663903658,0.0022685238111757,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,0.8627057939386885,0.0025095911399989,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,3,1.0151273864750632,0.0021512333732929,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,4,0.7718060609519587,0.0011142030470348,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,5,1.008923766238365,0.0027469633573985,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,6,1.0097337708978162,0.0027042749785907,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,7,0.944664450680091,0.0025296886743617,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,8,1.324950962806465,0.0047523369283218,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,0.8774806417676663,0.0019684454700861,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,10,0.9737613948524948,0.0018698630861526,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000418,3,11,1.0553415234300982,0.0027199546264197,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,12,1.020414156022928,0.0038235219067717,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000002456,3,13,1.0820880195668778,0.003228927709951,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,14,0.9358391793712256,0.0016649646650048,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,15,0.8577610979907515,0.0024805371797755,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,16,0.9180753605068328,0.0017262645701027,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,0.917940550707062,0.0015978386341482,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,0.780296378205285,0.0019480982278321,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.0975932592490247,0.0036250373013265,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,20,0.9248461785106008,0.0013765087605199,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,0.9490467299571592,0.0017704767716591,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000418,3,22,0.9419756017890072,0.0027373105550497,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,0.8428459164498823,0.0015816284413486,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.666666666666665,3.0000000000000004,3,24,1.1302284728658574,0.0038064021096221,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,0.9314504016589548,0.0022259741184262,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,26,0.9226741655706252,0.0023058638979258,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,27,1.148626938377332,0.0051245191975303,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,28,0.9344557952772158,0.0020424886272449,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,29,0.8252300662677882,0.002325858047847,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,0.840490252447277,0.0024007482031567,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,31,0.6983404500300995,0.0011630821082464,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,32,0.9336214544082332,0.0023637827762333,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,33,0.95676446399814,0.0026144167895229,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,34,1.0757113901188873,0.0042641559339407,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000439,3,35,0.7868408979505624,0.0019925965292471,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.1510431161497747,0.002065613081048,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,37,0.8395800596632528,0.0015341210927627,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,38,1.482360534408348,0.0068852425882528,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,39,1.0257117958471933,0.0026526900706296,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,0.8623529598318661,0.0018348859633579,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,1.3049318402668455,0.003643509761841,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,42,0.9946643501547122,0.0017567994679922,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,43,1.1806989429562271,0.0028419582067484,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,44,0.9421151444800292,0.0018758951515387,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.0462286119012,0.0033749111343396,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,46,1.19888445905711,0.0027848715683561,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.0046367139134649,0.0028002118765743,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,48,1.6123381145848137,0.0082387994151984,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,49,1.4657382593844115,0.0045293107471065,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,50,1.18117100512532,0.0063937956423154,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,51,1.0352002014639274,0.0025010938146733,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,52,0.8841625105265273,0.0016739017717168,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.00000000000007,3,53,1.2125154143232186,0.0027151457973902,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,54,1.0283996386464591,0.0028556716483352,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000471,3,55,1.0330959133914832,0.0025752721239368,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,56,1.3474134067336965,0.0034388653844788,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,57,1.501608888940151,0.0059445141816547,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.0994087545631896,0.0072294600923536,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,0.9112396111982396,0.0029179515674643,5.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,1.2378671736549969,0.0036332454761694,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,61,0.9244556243526456,0.0015730250314172,5.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,62,0.9868375947512542,0.0014795509039023,5.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,63,0.7409619766686584,0.0013172965233393,5.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,0,1.7817423490453177,0.008904927232658,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.6448876567398187,0.0046621074228124,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,2,1.4872285786154893,0.0050850333010743,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,3,1.3284642698264468,0.0046482877443736,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,1.4473733591646325,0.0040998652636011,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,5,1.621190589831874,0.0038034262563704,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,6,2.5847017270303643,0.0220703255683278,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.3646145136234331,0.0059542513731821,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.5531715945216538,0.0077005909859526,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,9,1.9626464046426289,0.0071086383090244,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,1.7616002506669752,0.0071140776844376,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001257,3,11,1.6843155635060478,0.0083693406758213,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,12,1.4660988720249084,0.005875253886348,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,13,1.6231242976633633,0.0059960058056335,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.948055002224189,0.0104369383639386,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000514,3,15,1.5963330247322047,0.0074119071369271,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000004814,3,16,1.2282178935584769,0.0034582490390732,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,1.5333177265321525,0.0062089227363919,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000004707,3,18,1.895354708058642,0.0057918998195023,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.5643610723377015,0.0104537464862686,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,20,1.6201352615886182,0.0045493469183705,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000159,3,21,1.9383985710940328,0.007785930075823,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,22,1.481455271658517,0.0041900159362902,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000004072,3,23,1.4769951868679057,0.0056084167703215,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,24,1.7061471271653257,0.0063259853095313,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,25,1.9706654269475523,0.013292385672285,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,26,1.394156056245735,0.0057279897102281,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,27,2.3418096241858115,0.014635008180633,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,28,1.4759224517182852,0.0064064857900123,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,29,2.518188974088817,0.0163674023881918,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000203,3,30,1.647789492448255,0.0058194631209522,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000103,3,31,1.6715372851686785,0.0082336246357375,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,2.2955447019643715,0.0180283989126122,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,33,2.23811084644303,0.0115592180041792,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,34,1.8183431909583891,0.0073956687012751,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,1.2848618915105936,0.0041046266342731,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,1.8368254153773536,0.0039923376965002,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,37,1.9036952892012091,0.0064276575457882,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,38,1.3594427093923376,0.0054401363259569,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,1.2272881245213765,0.0034551364015205,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,40,1.7276870351291862,0.0077852015028282,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,41,1.3563052818121384,0.0046796298172279,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.55617274985637,0.0041161239654184,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,43,2.0824958626024204,0.0094113214168752,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,2.0670061540996616,0.0061659397234449,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,45,1.7374419537727843,0.0130499102522649,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,46,1.7281444851053829,0.0070992696901486,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,47,2.2413544227073308,0.0194267429786764,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,48,1.9758293433207572,0.0093624537434975,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,49,1.6991456363910609,0.0058065262323236,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,50,1.5529031291085935,0.0052476054611608,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000471,3,51,1.2582923231306014,0.0035903489174347,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,52,1.4831703719632574,0.0065198667734181,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.3612170383149051,0.0040614330686531,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.4122759587320397,0.003309157831994,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,55,1.5935758514169562,0.0045500589731672,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.500851575507012,0.0043305397077185,6.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,57,1.8874476219510492,0.0119774719284202,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,58,1.6108484171105322,0.0068610908879798,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,59,2.0123320260563817,0.0058971190204007,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,1.8773492814963588,0.0082161703213043,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,61,2.3725126551705857,0.013022852609551,6.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,62,1.5554929048258552,0.0042166389892737,6.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,1.421452263486625,0.0047145352863385,6.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.5918827155101662,0.0061928329723236,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,1.7315256486847812,0.0051334495851581,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,2,1.9642616977448475,0.0124973311274614,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,3,1.423349772186954,0.0057055379049653,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.5376521061340949,0.0047361925594104,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002127,3,5,1.5678953940182463,0.0082863903201559,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,6,1.6323302755594074,0.0062164121049249,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,7,1.996889619781472,0.012888151259503,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,8,1.968589793977953,0.0090994264693327,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,9,1.897161757499871,0.012114752674937,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,10,1.5810254709999818,0.0034163234957225,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,11,1.394609404026733,0.0038005446112735,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,12,1.547364826895474,0.0050515784472089,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,13,1.6063184129278842,0.0043535873433017,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.6361130696974275,0.0085870728640054,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,15,1.704558589366485,0.006513098192337,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000524,3,16,2.3795109747486274,0.0085850515318401,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,17,1.8964992716760112,0.0138703753424546,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,18,1.646975059355316,0.0047816377393331,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,1.8290616495525387,0.0102786067678833,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,20,1.2412513900246518,0.0028607048390957,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000246,3,21,1.6084521942528631,0.0081330371005291,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,22,1.857069263599418,0.0098161856759717,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,23,1.9934862688981392,0.0066331197365015,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,24,1.7374538495853082,0.0038771820682696,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,25,1.4512753825294458,0.0055793312982382,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,26,2.1069983028572,0.009133108329747,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,27,1.4298519589180656,0.0053797989991209,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,1.289175945588049,0.0025747097459047,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,29,2.3244114864228824,0.0109873391767036,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,30,1.3805431245025062,0.0069362468899018,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,1.541405393808167,0.0064009513284861,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.8393858788612791,0.011235111058653,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,33,1.7266550825457614,0.0065032080227457,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,1.5153915358362846,0.0045560558541529,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,1.5781405936057178,0.0035720993974773,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.8063927343838433,0.0064406824136396,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,1.83655702481614,0.0094098433962736,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002247,3,38,2.9519286542347754,0.0167310829608666,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,39,1.635170165721372,0.0046055042773956,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,1.475979327204619,0.0054697443862535,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,41,1.773172975633797,0.0108707242754509,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,42,1.2402575690213908,0.0029079047032716,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,43,1.5656321264711317,0.0071236556428,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666666,3.0000000000001696,3,44,1.4340645285525808,0.0057870352169365,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.655752769932648,0.0081402992171698,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,46,1.7358649379020068,0.0097717531556959,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,47,2.019531914841311,0.0085377247899714,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,48,1.3288011618228663,0.0043172041564674,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,2.2862477846358074,0.0115135345742071,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,50,1.6743120814331305,0.0060868570512228,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,2.076718558014693,0.0121995083031508,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,52,1.7097882396772124,0.0094245829029693,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,53,1.9437178152552377,0.0084107853560944,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,54,2.258617274532508,0.0140125585145606,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,55,1.5839084207156164,0.006229679885805,6.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,56,2.193734770751826,0.0115432574032866,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000524,3,57,1.9521025892044497,0.0184785529734606,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.4074363349604149,0.0044251606142662,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,59,2.395695038892442,0.0125628725652394,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,60,1.7524174208476515,0.0054467086270785,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,61,1.6929854098579566,0.0047141203843919,6.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,62,1.6233455748089023,0.0055245481034298,6.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,1.4372399911634552,0.0041336846999868,6.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,1.8395873812807757,0.0074752047019941,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,1,1.7382987418501403,0.0080123554761353,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,2,1.777071454990834,0.0060309089036228,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,3,1.272612149484877,0.0043138650515742,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,2.4913194944583035,0.0261313300998515,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,5,1.8561474489650445,0.0069208293101014,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.8980805338033075,0.0104588333966076,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,7,2.0492327002741284,0.0131166588901557,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.6365662093753253,0.0051043674987758,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002127,3,9,1.5904533535057748,0.0046848274969526,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,2.5431839333241943,0.0096496985660746,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,11,1.4286135718040704,0.0047683618292665,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,1.9462177318141256,0.00830052227208,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000471,3,13,1.631961720997149,0.0057440410705105,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,14,1.4012158437549254,0.004951098274384,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,15,2.2057284343159864,0.013941381074902,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,16,1.4652046974643378,0.0057446592491856,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,17,1.4761097224286572,0.005021061264036,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,18,1.8767688840245,0.0082105746746934,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,1.5224861254535984,0.0051423073832313,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,1.6697902795165365,0.0059791481289853,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.3448422082270954,0.0032524561371223,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,22,1.367930167261034,0.0066909926102687,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000005347,3,23,1.4900870440591252,0.0051429092007077,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,24,1.5589812500883646,0.0050124711318018,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,25,1.47449230858854,0.004846052490327,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,26,1.4402664052489742,0.003285224334425,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,1.816103913104922,0.0078156423544991,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,1.4299333883408052,0.0036479159686821,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,29,2.0945358237734215,0.0080875570338181,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,30,2.0008880753639304,0.0093438785916157,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,31,1.643579009328074,0.0058356369064192,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,32,1.346983733237873,0.0061947164274068,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,33,1.951895862208036,0.0073664949310631,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,34,2.1360938902106605,0.0129957437427844,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,35,1.7276539234989658,0.0043470248204046,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,36,2.049078073440066,0.0107262429983394,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,1.460215434570522,0.0034523304014401,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,38,2.140490976833531,0.0112150675895555,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,1.5285003762646183,0.0056065735997372,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,40,1.652392411806244,0.0076781720929202,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,1.9053585814757243,0.0090328263530129,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,42,1.5474374307194352,0.0067774636017166,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.715467675784176,0.0080204045617695,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,44,1.847152851956546,0.0098223642539044,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,45,1.4372635696262883,0.0043794658275402,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,46,1.6070699442482057,0.008256688853344,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,47,1.7942813551617434,0.0105902141262496,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,48,2.0133771176873547,0.0085818695447285,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,49,1.657398380379837,0.0105353059222187,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,50,1.5236301074072012,0.0060131260197757,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,51,2.091348791075351,0.0123743179820473,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,1.8444265291059108,0.0089920797566501,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,53,1.839906605043401,0.0090456587471366,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,54,1.5972936648667648,0.0061743323675777,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,55,1.7614763138574878,0.0091585098669199,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,56,1.2934953544325445,0.0065856594669876,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,57,1.4012173037666598,0.0040045819562009,6.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,58,1.3646145136234331,0.0059542513731837,6.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,59,1.6005332195649309,0.0081398142634508,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,60,1.6686781739744625,0.004557228566133,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,61,1.9553446903385372,0.0091866726597651,6.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,62,2.1451573444048133,0.0149006935204501,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,63,1.7352164865380535,0.0075094276682992,6.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,
0.015625,0.6666666666666667,3.0000000000002895,3,0,0.9993300841305842,0.0015059578605078,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,1,0.9895762076770498,0.0018155707091295,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,2,1.099323691659385,0.0033502781098263,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.1461753826515793,0.003153941433517,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,0.9495642848583998,0.0018378622817797,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,5,1.0462382787615152,0.0016919962919176,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,6,1.1199382672549725,0.0020346628151091,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,7,1.332441293406068,0.0032561846843699,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000003113,3,8,1.2280689125324007,0.0029216667846085,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,9,1.15530166291316,0.002652689064064,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,10,1.3725341488243543,0.0031526344891119,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000343,3,11,1.0039762025803376,0.0017388509863603,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,12,0.9941744341640308,0.0024573278117657,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,13,1.1415510069817991,0.0027697643283353,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.0496432205313244,0.0028688538773386,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,15,1.061481368269613,0.0029066040263772,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,16,0.8864571423790593,0.0013840462257913,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000005027,3,17,0.9754207154265464,0.0020871526324526,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000003215,3,18,1.0346012699617932,0.0018876714454667,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,19,1.084455506607652,0.002704519842648,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666666,3.000000000000556,3,20,1.345443141185745,0.0034706510569058,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000278,3,21,1.0517263996254456,0.0022650905260679,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,22,0.9140339564844396,0.0017694167304387,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000069,3,23,1.2072722796587858,0.0028588330679047,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,24,1.15569772273065,0.0029605321250481,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,25,0.992998252610856,0.0018981982954939,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002456,3,26,1.0237894742307765,0.0019369623014049,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,27,0.9934734815548396,0.0020236578977055,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,1.2744417730577522,0.0036081096878247,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,29,0.9843886928888476,0.001793560702949,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,30,1.1754352244580302,0.0024492258028618,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,31,1.3679256029581626,0.0026006399825943,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,32,1.05720453062042,0.0020534374919723,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,33,0.9810724502682984,0.0026279483814776,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,34,1.09406898990696,0.0027221067851338,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,35,1.4374241775743055,0.0029422509003478,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.315668345998921,0.003850849516548,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000001803,3,37,1.0664130814542074,0.0027832704357388,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,38,1.377964648927749,0.0046109554320455,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,1.0565765378385523,0.0030746493084787,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,40,1.479716040675548,0.0046309910688694,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,41,0.9333406420742694,0.0025435101947842,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.110132985529604,0.0024532460259917,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,43,1.2542910476069966,0.0029093006031476,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,0.9652388166756516,0.0018149100495247,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,1.1008506994217395,0.0028064983164438,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,46,1.273726099680938,0.0017534026473637,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.034684346152441,0.0018218531617063,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,1.1776464352338758,0.0026187543895793,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,49,0.8744376620591034,0.0011202531780819,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,50,1.018125830133188,0.0021898542397322,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,51,1.3030191100381774,0.0026632155830046,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,52,1.32775643386743,0.0042790412261668,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.3381942806161495,0.0029437062621118,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,54,1.2005720550398578,0.0022367666516041,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,55,1.211463113458012,0.0024250252462528,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,56,0.9965258766343666,0.0013378790917095,7.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,57,1.1083734882914398,0.0027066985143994,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.4268918079276829,0.0024747090947725,7.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,0.950550290400233,0.0020566540877166,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,60,1.005265522035194,0.0016184865579398,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,1.3825639010482114,0.0030378612165972,7.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666647,2.9999999999999996,3,62,1.5601094510792717,0.0038660198666492,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,63,1.105615024600217,0.0023229536940559,7.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,1.0393868476559531,0.0014116920082362,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,1,1.1273124922830635,0.0024665273109062,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,1.3071214896386842,0.0035995960491526,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,3,1.6031787346823452,0.0036365338772589,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.1371559518795626,0.0013462784842962,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,5,1.130984043493655,0.0023257524277921,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.106918061407958,0.0032025166903518,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.211443145026838,0.0020604452528615,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,8,1.1039784725301578,0.002234885882239,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,9,1.0568201044889718,0.0027944329968749,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,10,1.1603913306870306,0.0018654911277156,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,11,1.2574881620570717,0.0024061739490736,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,1.7137574190627525,0.0025572069829529,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,13,1.0422133639197186,0.0034841707891567,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.026432798093606,0.0017247540402012,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,15,1.3305126802552136,0.0029663199138481,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,16,1.5033630775297633,0.0050085887085165,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,17,0.9007333397381162,0.0017275856075383,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,18,1.0524076701269591,0.0014493782790791,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,19,0.9677027469185602,0.0020648743354384,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,20,1.2816393081890507,0.0038062026134863,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,21,1.6236368168621165,0.0094565060658846,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,22,1.1490168919654615,0.0022126940536985,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,23,1.0310061116627014,0.0019969528303596,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,24,1.0272786202802564,0.0020504239608985,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,1.245833650075398,0.0035021744429694,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,26,1.0317476220209958,0.0021794014848439,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,27,1.1933789852505958,0.0025397017059991,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,28,1.4914475811006067,0.003667734849621,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,29,1.4106633826637656,0.0033590584737204,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,30,0.8540996521869229,0.0018729578944219,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,31,0.9970876295435804,0.0025435839485695,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,32,1.0095598694585035,0.0019422899086454,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,33,1.0663874665637556,0.0021811728282094,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000005445,3,34,1.2417587242536523,0.0038933253302007,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,1.3468683223698503,0.0034266134717818,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.1263535526137771,0.0034320851893663,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,37,1.251244294033001,0.0037078748966638,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,38,1.2322461197233092,0.0024134087480656,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,39,1.1579876658020598,0.0032594135430254,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,40,1.1201280862889826,0.0027028243253363,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,1.0473556851693318,0.0018360980557358,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,42,1.1031365420887909,0.0023831372409859,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.5312821942139327,0.0024790761010053,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,44,0.9240370412317814,0.0018582464643091,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,1.231327745793005,0.0023373926616931,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,46,1.518593447234707,0.0037543165896572,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.1575688153476815,0.0028002412598388,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,48,0.9344529658325046,0.0013750309938545,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,1.0357754807826811,0.0022114891497333,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,50,1.1710335226092334,0.0021073741628598,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,51,1.0512820716193934,0.0015620560466266,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000534,3,52,1.0245444996015096,0.001609774683181,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,53,1.094579341538349,0.002536738708044,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000003433,3,54,1.223006375165902,0.0030299998967392,7.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.00000000000017,3,55,1.5229074410122987,0.0056870513698105,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,56,1.323501440653335,0.0020408173044768,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,57,1.110299657439925,0.0033557798247723,7.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,58,1.021499956436359,0.0022970841385362,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,59,1.2824378890562835,0.0042539465052703,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,0.8506791391603218,0.0011474657710523,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,61,1.0255610070104444,0.0027997913884045,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,62,1.1447150949170917,0.0025608862906875,7.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,63,1.0545417429266055,0.0016936343397123,7.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,1.1958749573876184,0.0025593948037551,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002354,3,1,1.225447069124154,0.0028268613648826,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,1.061183657052884,0.0025116147419572,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.1731523565023734,0.0019021245294076,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.256880703432262,0.0024683913409962,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,5,1.1477350113747669,0.0021380758557284,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,6,1.2762739503078555,0.003376102786641,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,7,1.0390865916153844,0.0020548037876925,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,8,0.9868456059357203,0.0020921210591181,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.166125975713372,0.0026747561229926,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,10,1.0862935906618163,0.0022276725593175,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,11,1.0669480575241403,0.0021909110026207,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,1.2004429328655202,0.0023329419869141,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,13,1.1563021763662809,0.0021389737930913,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,1.1199382672549751,0.0020346628151121,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,15,1.1934710000923592,0.0023852345383073,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.666666666666665,2.9999999999999996,3,16,1.3723804938034,0.0036374645932836,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,17,0.9852131396281274,0.0020699498015289,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,18,0.9262306209743296,0.0015552652923646,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,19,1.313820212597082,0.0038454789548733,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,0.9921480787871166,0.0018955351039968,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,21,1.2423262144831937,0.0026281219844542,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,22,1.2006675525404606,0.0027637153824728,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,23,0.9540021740269432,0.0016168616781922,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,24,1.0496047943962046,0.0021936176702052,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,25,1.3033648143831966,0.0028228756136028,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,26,1.04913343391957,0.0016751825256812,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000246,3,27,1.1645873516732708,0.0028303679749295,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,28,1.0815506581593173,0.0024214737952466,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,29,1.060097033902316,0.0017981730687471,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,30,1.2395903036732625,0.0021734943850335,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000246,3,31,1.2525779898818032,0.0023993869283936,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.5120606648696489,0.0059510929525295,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,1.1948594346297323,0.0021931312543123,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,34,1.0736406764299122,0.0024120937165848,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000235,3,35,0.8604989905974118,0.0014295370871738,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,36,1.7860278556279248,0.0108140876744396,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,0.9886658412894463,0.0015393419997448,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,38,1.3218463571482026,0.0034598030328933,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,39,1.0118769500769689,0.0014046671712695,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,40,1.0267408701344558,0.0019969811322046,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,41,1.956463977195185,0.0073764334468799,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,42,1.500829300401393,0.0036119784097519,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.1578957411013595,0.0009687052747392,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,1.097780302065391,0.0021041136422205,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.5140151084646882,0.0054887606201444,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,46,1.00473275003939,0.0016684735712965,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,47,1.035435616994195,0.0016941631284456,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,1.4437396634965625,0.0039211519586308,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,1.1088494992963098,0.0029437289725816,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,50,1.6677562091701283,0.0032696666142693,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,0.9577751662477856,0.0015847062610776,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,0.9403793986220956,0.0017631220185807,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000514,3,53,1.1365947033184884,0.0020068785016588,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,54,1.1415117554502006,0.0024598004287186,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,55,1.0414977796914429,0.0017575569067703,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,56,1.415143941550355,0.0043961576431713,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,57,0.9023224073480896,0.0016799639296467,7.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.1348511263271246,0.0032553488385512,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,59,1.0610767980752756,0.0019996694710182,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.000000000000125,3,60,0.908581871625563,0.0015738694731302,7.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.666666666666667,3.0000000000002354,3,61,1.4414821267807811,0.0039790829764438,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,62,1.147624420218227,0.0019323886462738,7.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,63,1.168393807089573,0.0027679520826434,7.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,0,1.1337721975174575,0.0052190397865142,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,1,1.3317454937873676,0.0089575173712742,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,2,1.297664272833088,0.0053344079287638,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.3160978682770976,0.0046499142364274,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,4,1.1308061874749589,0.00262623556257,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,5,1.229935390867647,0.0035133588452016,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,1.284048931687188,0.0046833139202215,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.1686055022124866,0.0043519556658623,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,8,1.3380678101876813,0.0041527374318041,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,9,1.3884384140118131,0.007567492346919,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000386,3,10,1.207125433441387,0.0041080568556756,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,11,1.3961526178937471,0.0053118795075129,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000311,3,12,1.3726007028357627,0.0050085830409734,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000322,3,13,1.2033398538758004,0.0045529338178572,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.2162715311640606,0.0061280553009576,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,15,1.3369859434010778,0.0044250490963084,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,16,1.064560479144009,0.0038494475466337,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,17,1.1114684297994126,0.0037989385531334,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,1.4789126675888191,0.0054043296982487,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.256831577813708,0.0034898528754455,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,1.0982566402191871,0.0040862707620929,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000246,3,21,1.598128374716339,0.0079137353870659,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,22,1.1294558143359277,0.0045818260845233,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000375,3,23,1.0092865805861622,0.0042739410568678,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,24,1.3282570639016826,0.00601611517948,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,1.3689803374054663,0.0056113025468636,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000278,3,26,1.1045767577486412,0.0030367225184421,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,27,1.4039626724202388,0.0053739966441741,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,28,1.3494519966908367,0.0077506284771031,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000004072,3,29,1.4164733170320556,0.0122992473394826,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,1.1237124469954756,0.0034560087159286,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,31,1.114607642287266,0.0031842116135986,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,32,1.3418836352561914,0.0042220196182998,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000003,3,33,1.0632196499403528,0.0049167362083062,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,1.2210162634404709,0.0057494981640158,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,35,1.2600782792348602,0.0051883541005335,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,36,1.2572340847681094,0.0032160946363562,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,1.115260693780626,0.0044915958384516,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.666666666666665,3.0000000000000004,3,38,1.6959296502298715,0.0096514022151088,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,39,1.008807301145509,0.0031229771468987,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000386,3,40,1.4024222616337112,0.0050821432190448,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,41,1.1717936223433765,0.0027971927227183,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000482,3,42,1.1919046638543649,0.0029665670884101,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.390323153254739,0.0067939709941201,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,44,0.9894990057514012,0.0015357754537748,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666666,3.000000000000035,3,45,1.3052607341098184,0.0063840262247698,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,46,1.1164055203508685,0.0038993178081016,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,47,1.2581020331754604,0.0079426154148035,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000002354,3,48,1.479507726240618,0.0064717384596304,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,49,1.4913266192593897,0.0108399312358273,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000396,3,50,1.2755529912917918,0.0036791274307756,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,51,1.1146682536379329,0.0036820680279253,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,52,1.1485724924408252,0.003377661204664,8.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,53,1.287746101377687,0.005356493986379,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.2280845163463496,0.0062767081726744,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,55,1.4802993676547482,0.0067920740467209,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,0.986234739577006,0.0028498749693371,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,57,1.1006754172038995,0.0033753684828421,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,58,1.0494711794548746,0.0029983753041854,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,59,1.3552745628299898,0.0073062144990188,8.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,1.1776871869043828,0.0044816852343556,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,61,1.1656527231000795,0.0024078547039276,8.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,62,1.1514282446033992,0.0054256832098463,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,63,1.510537226901043,0.0049523528478258,8.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,0,1.1683845669521562,0.0038443736231405,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,1,1.264905617145262,0.0035308275332379,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,2,1.117427598621053,0.0036172148316059,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,3,1.4157606449120714,0.0076505503723747,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,4,1.34918583304856,0.0059252386832461,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,5,1.1782995257164566,0.0028374497837288,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,6,1.435078659984705,0.0087724796488201,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,7,1.3795365731683726,0.0049949800776715,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666666,3.000000000000103,3,8,1.1673189099179422,0.0045473223777898,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,9,1.1112353201813383,0.0023361440520231,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,10,1.3799745452411265,0.0064554653749845,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,11,1.227983565872252,0.0046075298823288,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,12,1.430712620029328,0.0103765084387039,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,13,1.1632142832736978,0.0041688214958611,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.7075517005649092,0.0093520870506824,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,15,1.2543273808349331,0.0048621057358628,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,1.1863174564419414,0.0036681433892005,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,17,1.0365556511346812,0.002933885836799,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,1.3431373270451692,0.0073389864612673,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000004814,3,19,1.1691608089927,0.0052287572982153,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000004925,3,20,1.3172270819792429,0.0063383154690016,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.1116182160719053,0.0057199101285645,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,22,1.4573655090347,0.0060513372353849,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,23,1.0957913234453394,0.0031962263003159,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,24,1.4309797038647063,0.0048064247577173,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666666,3.0000000000000115,3,25,1.6091228380464973,0.0105818491326597,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,26,1.4700884609776206,0.005909363150201,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000002354,3,27,1.1318825059343924,0.0032229760738926,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,28,1.1327680275623189,0.0038694487059333,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,29,1.2410360114806367,0.0063997530173699,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,30,1.16654596698789,0.0039689325787983,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,31,1.0842443960923298,0.00288974905655,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,32,1.0979478578818431,0.0037173973351072,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,33,1.4872837727265678,0.0076856849516308,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,34,1.023933623688885,0.0020909078206895,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000311,3,35,1.4796182395416728,0.0085428258821998,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,36,1.1573373423019937,0.0026154230037197,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666666,3.0000000000000124,3,37,1.2984905975231436,0.0053077243840274,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000418,3,38,1.5376618789302272,0.0080054709987909,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,39,1.0516279940565425,0.0023496464486913,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,40,1.019285677671747,0.0033429994229094,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,41,1.4310817701583591,0.0071247000903502,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,42,1.4567003092828417,0.0073680647979109,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,43,1.2887735879695277,0.0047337960317059,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,44,1.4176099309693566,0.0080886053729926,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.1155088792369263,0.003450938782069,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,46,1.3492042511648363,0.0081943305949295,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,47,1.1136114783883737,0.0028761142683126,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,48,1.4712239123720254,0.0160392803119003,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,49,1.1457688709673357,0.0031203869785613,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,50,1.3475105852581766,0.0059548918108455,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,0.9958053584614156,0.0024400138854891,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000003646,3,52,1.5231716785190297,0.006033619124953,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,53,1.280131419545743,0.0050067465494442,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000003215,3,54,1.1469528369898951,0.0050496020120209,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,55,1.175590398872941,0.0049654967641712,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,56,1.4785551920028523,0.0081050974710548,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,57,1.2851599081204603,0.0093757896966827,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,58,1.0450741498256455,0.0026821158694091,8.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,1.2978637538635849,0.0056821977059784,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,1.531896111995025,0.0054688331341214,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,61,1.1359591638561592,0.0037937897677163,8.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,62,1.0604307626382523,0.0029077254532203,8.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,63,1.420010379891458,0.0140558911537681,8.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,0,1.095336940189006,0.0030674144204769,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,1,1.116054089715795,0.0035859209415268,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,2,1.215112133372556,0.0023904694499817,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,3,1.289405399729668,0.0038917580684504,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,4,1.2437886221593628,0.0027406396272989,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,5,1.275931996325203,0.0056917205692117,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,6,1.031260710543756,0.0021068157458726,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,7,0.9343462082941923,0.0040634648907943,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.666666666666665,3.000000000000001,3,8,1.3740801712424506,0.0099606336449384,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,9,1.1939764508473978,0.0051167077440281,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,10,1.0097908831328115,0.0023720463070045,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,11,1.3351393878961484,0.0071042302448764,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001807,3,12,1.5598535204794983,0.0070204063571367,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,13,1.290913467655168,0.0039096306744616,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,14,1.2325792322030684,0.0031366782754058,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,15,1.438390004227824,0.0052127889964583,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,16,1.2694523024990878,0.00344614078688,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,17,1.1968030372359515,0.0054147571376034,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,18,1.166466177792116,0.0029404615786875,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,19,1.3894451518349682,0.0054010374906261,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,20,1.268074830901276,0.0063792598654016,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.150424934567016,0.0033648906282936,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,22,1.1120030492809332,0.0031340511381829,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000046,3,23,1.5350004315349934,0.0056811971630007,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,24,1.0550089999644414,0.0022175970171029,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000003215,3,25,1.3746579048282863,0.006889947474903,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,26,1.2838658405904853,0.0042017346384575,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,27,1.0594519067529706,0.0030330202220275,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,28,1.3522431134519215,0.0065287398231366,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,29,1.309048540853485,0.0033958692457298,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001696,3,30,1.015786196205979,0.0029861324240135,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000103,3,31,1.3691401120279514,0.0064249307342689,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.3773647571927106,0.0069144223195599,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,33,1.2793474292238003,0.0029385475831192,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,1.5336143518404657,0.0063336244185691,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,1.1575942859496782,0.003841436288282,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,36,0.877106894841723,0.0018507293014354,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,37,1.0475147368817757,0.0038279988290133,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000002243,3,38,1.2075707983472417,0.0049197558621533,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,39,1.172531973290422,0.0035775730441944,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,40,1.2960626903412007,0.0090631009834797,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,41,1.3039151155258093,0.0068277476711593,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.315909864621128,0.0051599051905349,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,43,1.0877900789046668,0.0029590608722836,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,44,1.1069378703435238,0.003025949767154,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,45,0.9664348643678188,0.0025867240428268,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,46,1.248122076974593,0.0045290071909491,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,47,1.432690804678838,0.0063013265697376,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,48,1.1815098968600926,0.0038662491855565,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,49,1.4014329286911849,0.0055669615387865,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,50,1.54624391625192,0.0069728078977193,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001803,3,51,0.9289773861527532,0.0028290944577136,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,52,1.2482869949202042,0.0037783808169769,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,53,1.6437992527248326,0.0112675488204839,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.4164733170320578,0.0122992473394752,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,55,1.2224114536869113,0.0044055527142878,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,56,1.455887352157241,0.0100280121981685,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.00000000000007,3,57,1.4785551920028528,0.0081050974710529,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,58,1.4096541823896178,0.0055257876345916,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,59,1.3356732096434558,0.0084060325731498,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,60,1.0767346828962572,0.0029132822088401,8.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,61,1.5120954073895774,0.0069054279402759,8.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,62,1.1107476378757315,0.0043757579374669,8.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,1.288025239368425,0.0057288382094353,8.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.6740995393529428,0.0073865234801401,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,1,1.9591612307905517,0.0238753960530851,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,2,1.908106111546202,0.0095648115677499,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,3,1.824840950969595,0.0149678081120638,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,4,2.0275486955428637,0.008572072131119,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,5,1.8427137231576909,0.0094462697307363,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,6,2.0081531205568703,0.01009258376524,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666666,3.0000000000000124,3,7,1.9231651168323056,0.0103661975918636,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005764,3,8,2.111272580725471,0.0128717680071356,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000524,3,9,2.3994047216947507,0.023436931356644,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,10,1.8491525444954937,0.0144337244759884,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,1.708173862862857,0.0105102480994175,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,12,1.8801780958320748,0.0132715477995524,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,13,1.7964721115591136,0.0188985056444038,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.7534141699938628,0.0074163016200504,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,15,1.873445660779824,0.0147172040906239,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,1.7417668893539755,0.0129181660477683,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,17,2.153507526188037,0.0193515590228762,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,2.0192555621735355,0.012925721264581,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,19,1.8857343564003928,0.0073102731845486,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,20,1.7613922271104807,0.0063411421088785,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,21,1.9843072117488847,0.0180499974755995,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000147,3,22,1.779801069662405,0.0105277839762101,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000587,3,23,1.9068367448019492,0.0133200077556874,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,24,1.6618649763105835,0.011852563600918,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,25,1.9107547864712209,0.0084208576826606,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,26,1.8247509442581624,0.0112048212793473,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,27,1.91415802184659,0.0097352737291805,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,28,2.075557762203497,0.0139555482194981,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,29,1.5664556968492798,0.0118524315289385,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,30,1.4671575924753348,0.007982169457206,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,31,1.8632628661417152,0.014080499196839,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,32,2.2525093351744756,0.0080968996454995,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000386,3,33,1.8336832243848264,0.0164975968253913,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,34,2.032546734558141,0.0115100706044568,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,35,1.5001486760225822,0.0097415886681961,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,36,1.702699015570679,0.0085523668233848,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,37,1.9730073647694448,0.0221568446035319,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001363,3,38,1.8226165153751648,0.0126351646656093,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,39,1.560470593489809,0.0070655080278707,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,40,1.489836954856386,0.0095407856477068,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,41,1.9912252945352835,0.0160972336542945,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,42,1.5987700572534664,0.0099060999498,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,43,1.9236056256290344,0.0191989637882677,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,44,1.888749783292183,0.0140109364113667,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005445,3,45,2.1182841310055633,0.0158652888120093,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,46,1.9015238427998975,0.0138434053673642,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,47,1.915835696352009,0.0128811636674734,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,1.7406905585618089,0.0066623334112218,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,49,1.418139817863856,0.0068017781444773,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,50,1.6748601286057776,0.0119682838607016,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,51,1.5281064236876756,0.0095003174691283,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,52,1.5766211706206923,0.0137462709746575,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,53,1.930522311342065,0.0152424707526424,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.4057346020070864,0.0067341399434388,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,55,2.0506930473388247,0.016074469227421,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,56,1.999187959313536,0.0128413751741174,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,57,2.0100558761726384,0.0140094478034731,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,58,1.7500773311554447,0.014135250175931,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,2.0611132433648267,0.0140138285578996,9.0,0.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,60,1.4203387935801817,0.0058404022553012,9.0,0.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,61,2.13570530927968,0.0244152412076312,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,62,1.4402969086019703,0.0073483624678446,9.0,0.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,63,1.8651730642666455,0.0119945923992928,9.0,0.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,0,1.890877186780864,0.0291298387154839,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000006084,3,1,1.768072029906144,0.011618895709508,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,2,1.950109964583419,0.0122310373415293,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,3,2.325462213155542,0.0182593040411845,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,4,1.8427918874787292,0.0090189255934948,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,5,1.6281816491587056,0.01065255380094,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000915,3,6,2.509395627525784,0.0151482696373641,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,7,1.7077888809974997,0.0093412575706966,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000137,3,8,1.538761629311451,0.0097840245845557,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,9,1.6190783013718466,0.0128127618887376,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,10,1.554691707466448,0.0066264193496076,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,11,1.9101949809814207,0.0127386262580406,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,12,2.200076357788412,0.0111292787386744,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,13,1.5942104772435155,0.0094423636716796,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,14,1.6637452038515494,0.0082187192827561,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,15,1.4884284266913723,0.0081513827457399,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,16,1.6812571327739931,0.0108027733083261,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005764,3,17,2.059079902339994,0.0154808136964562,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,1.7693631361481523,0.0205193401660357,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,19,1.921749084387004,0.0147333270129688,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005453,3,20,1.889173798744859,0.0105167868506685,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.8269528487320963,0.0163007481320484,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,22,1.9518415877761233,0.0107305513470839,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,23,1.9487552451289865,0.0186431020364701,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,24,1.799402959074962,0.0126985261262187,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,25,1.7217223579282497,0.0116151018564837,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000002673,3,26,1.656503531962675,0.0132255370540973,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,27,1.652060746269466,0.0081031488567292,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,28,1.9859611393890768,0.0153971683177404,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,29,1.7749866282139568,0.0130641368712782,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,30,1.5733738478798234,0.0078714070986395,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000924,3,31,1.7849228935224888,0.0118212726048879,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,32,1.7087581756843853,0.0122336445184294,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,33,2.284727858857715,0.0161473960583297,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,34,2.6990545420835304,0.0139692119584025,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,35,2.5940539400677247,0.0270014816427526,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,36,1.8458087512829977,0.0116469083229639,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,37,1.7956011297825198,0.0138806760717431,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,38,1.8356765893098008,0.0137017104010646,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,39,1.7226176738729717,0.0136470002893829,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,40,1.5686155931768888,0.0111721801605053,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,41,1.8023438373343608,0.016636332781571,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666645,3.0000000000000004,3,42,1.7225760022809138,0.0098703066511484,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,43,1.823233706113247,0.0109236571217682,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,44,1.8503833492652857,0.0150179964458728,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,45,1.947940430733755,0.0111717107111977,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,46,1.7292125498558797,0.0081167263174722,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000081,3,47,1.8480629674852025,0.0099846367179933,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.00000000000007,3,48,1.5935979137956842,0.0091758934500016,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000332,3,49,1.9302047509911084,0.0107078666170479,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,50,1.5265285744435833,0.0105835962580641,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,51,1.8306866094972012,0.0111006537560126,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000322,3,52,1.8454762226800463,0.012752432739085,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,53,1.7544815756359415,0.0119985230367361,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000003535,3,54,1.8924308211816565,0.0127590431489875,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,55,1.6777156361666146,0.0121867437404148,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,56,1.936551209924432,0.0294117237615041,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,57,1.6736265412761606,0.0077249271028289,9.0,1.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001035,3,58,1.7061462418588185,0.0092379375143913,9.0,1.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,59,2.0897560022395716,0.0132843848357564,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,60,2.0532967059247857,0.012203965272251,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,61,1.7579068081667333,0.0101008459384908,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000364,3,62,2.1217801237990335,0.02005966156656,9.0,1.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,63,1.4606525396878327,0.0082375915792226,9.0,1.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,0,1.7235909647683012,0.0113411812067853,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,1,1.8032484880622377,0.0143026273764201,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,2,1.9135108502635736,0.0127086664334934,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,3,2.1244775496870387,0.0086477685693633,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000114,3,4,2.227815380466483,0.0120604702519757,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,5,2.0951874217256505,0.0148386636831048,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,6,1.8159747831536168,0.0130682996901921,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,7,1.95484830478482,0.0120849649290166,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000058,3,8,1.899744837653604,0.0093675640576908,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,9,2.13328033315495,0.0133975669535229,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,10,1.5568937389838082,0.013875526593541,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,11,1.7184733322573515,0.0093439161759522,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,12,1.9341624318270705,0.0159354351930926,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,13,1.8156209986399252,0.0143338113894499,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,14,2.2779360206229615,0.0139262042315166,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000279,3,15,2.22695693833555,0.0112174841981742,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,16,2.098981558050583,0.0176153663555587,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001914,3,17,1.8398816093252008,0.0181675027883697,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,18,1.746414923751931,0.0089215712825637,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,19,1.910949495747786,0.0126781317102723,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,20,1.995219043062323,0.0201217132829963,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,21,1.644040035502956,0.0112217259692901,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,22,1.7126273830035428,0.01417300813468,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,23,1.8445356777944264,0.0068960280530484,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,24,1.8620717226067325,0.012797455513555,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,25,1.6536431051594114,0.0105598716192074,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666647,3.0000000000000004,3,26,1.5655207187396074,0.0100725108607198,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666666,3.000000000000058,3,27,1.6234998799820244,0.0103944299789711,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,28,1.83337343498681,0.0123621863665962,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,29,2.1360363179180233,0.0155999625141614,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000697,3,30,1.671971474247087,0.0117533324439693,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,31,2.063709815791069,0.0142250446174295,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,32,1.8744435805037265,0.0170735517881775,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,33,1.7903277513332343,0.0099665258598426,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000158,3,34,1.9874987353628608,0.0158908713993862,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000355,3,35,1.8813433169132503,0.0106471703216282,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000001803,3,36,1.8662894408382784,0.0085398486284821,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,37,2.060708518653151,0.0122175952643335,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,38,1.7481946123137158,0.0181294286573131,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,39,1.9254247161396307,0.009008138600793,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,40,1.618704354862825,0.0108246009628852,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,41,1.790688555501133,0.0117808739484637,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,42,1.9665750823032295,0.0126648550620589,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000047,3,43,1.938003807774061,0.0124825934456466,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,44,1.601462633297464,0.0117014223359644,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000002567,3,45,2.215962697281771,0.0296593054885306,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,46,1.5826951739112192,0.0111685166580086,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,47,1.6008097500418836,0.0098935169445009,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,48,1.8967265234346715,0.0095114190592821,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000235,3,49,2.142237566428367,0.0153036076453759,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000005658,3,50,2.0436453626290874,0.0199923880032265,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000555,3,51,1.8840177375263425,0.0145143659123566,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,2.9999999999999996,3,52,2.3394169261968245,0.0264824520901748,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,53,1.757492501257062,0.0090109106060206,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,54,1.808879766500961,0.0065217115396375,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,55,2.005603812334712,0.0130493816661379,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,56,1.7588629027773115,0.0162188462823252,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000202,3,57,1.6922586493961966,0.0074495526655194,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.000000000000035,3,58,1.8850823049183376,0.0109846783947335,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,59,1.6868010781572045,0.0099804319335484,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,60,1.8799198828882229,0.0110779244657034,9.0,2.0,feet,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000002127,3,61,2.3234596617763428,0.0131515520886551,9.0,2.0,left_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000115,3,62,2.4825616268494315,0.0269509609448566,9.0,2.0,right_hand,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.015625,0.6666666666666667,3.0000000000000124,3,63,1.8574765304848988,0.020720484353425,9.0,2.0,tongue,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0011022328285829,5.606490860465977e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,1,0.0014626544581108,2.356793661892766e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0025369003378593,7.841841674039956e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,3,0.0021759247730463,1.3978845057295055e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0018770118547376,4.777413420001098e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0019482723462701,4.147085971673681e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0006911931122682,9.677486823836667e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0041581178779633,1.5428716152103414e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,8,0.0018661617208764,5.1950908606518955e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0026419500163258,1.7967713041717663e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0031495767553374,6.946948149902924e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0031576267348942,1.2620921444481913e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0019125666131863,3.7213730449296542e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0032043859494669,9.644453497388856e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,14,0.002849296057773,1.8331871486482461e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.001983172442763,1.4701557426868897e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0016311366695443,6.774548266149883e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,17,0.003142739739205,7.551849283971849e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,18,0.002557457260995,1.2162586453158051e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0042052903714235,2.1909188392718033e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0012987248496523,1.8222333728495637e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.0027364450816529,5.347121477012857e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001807,3,22,0.0027318680581305,4.1777126990224864e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0047319937249028,2.468085356544132e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0019496179314005,6.357203316212177e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.002690453452191,1.277328109234586e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,26,0.0034266125706235,3.0343584791111114e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001363,3,27,0.0017815504193166,1.8601963541194222e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666661,2.9999999999999996,3,28,0.0017468025616477,5.1234440027420895e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,29,0.0032287219635889,1.8195300763158105e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0020085164344618,3.317040341361488e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,31,0.0009373391592117,2.31636915207017e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,0,0.0099878547554553,6.992168921540273e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,1,0.0132706263291899,1.1437148763091273e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0229214616612005,9.777338252937625e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.0196071155513695,1.7313174063723377e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0168996486720631,1.8647301873185617e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0175542531795006,6.363014869358312e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0062348078172943,3.8901176887817195e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,7,0.0375365151503115,6.381584659349481e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0168112135641639,2.3656766386282442e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0237988197227227,3.3417366436969185e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0284393640185247,7.516633967006177e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.02856660593288,1.405086474157987e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0173147269080762,2.188927643190781e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0289157339736929,1.2475030314910517e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,14,0.0256744691588267,3.417621609584676e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0178632212945013,1.539539389922374e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000046,3,16,0.0148357989602192,1.0590727913778979e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0284831770153152,7.683160365588754e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,18,0.0230519121917104,1.3145309212286096e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,19,0.0379079147265043,2.4150397913931904e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0116955389795194,1.0181467691430068e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0246800051033601,7.15976838814547e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000278,3,22,0.0247654204936957,4.6330724406167643e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,23,0.042712236425514,9.634013136539486e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0175606000801553,2.531653180195233e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0243043632433344,7.63462265403241e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.00000000000007,3,26,0.0308859386372002,2.3581704972405363e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000002136,3,27,0.0161122940096333,2.2215409287022178e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666657,3.0000000000000004,3,28,0.0158292436753414,2.0919586466528474e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,29,0.0290780194987752,1.724592357300464e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0181634359194277,3.157144515420904e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,31,0.0084534766693174,1.9944541681277073e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,0,0.0014209431232478,6.701500731838185e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0029300101973763,3.5203380781591363e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0036903690933961,1.1059997801865721e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000246,3,3,0.0027156506143421,1.3374029929907551e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000002567,3,4,0.0029982998516455,3.0048887574078023e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.002827129202254,6.807688054668447e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,6,0.0025786793314996,2.8196814365135818e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.005739884499425,2.653218509048257e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0021637012882914,3.432245115574093e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000125,3,9,0.0026870442904692,1.665432217576026e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001807,3,10,0.0033256770295122,1.2958741749489596e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,11,0.0045416022357887,1.3492292699886894e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0026775994765921,5.2938427657369414e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,13,0.0047910150785557,2.6710664019713946e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,14,0.0021679844585447,1.6244595643776053e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.0008733117292454,1.0365098415878634e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0017647352874076,5.0256319259212405e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0046084232897423,9.858326724015421e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,18,0.0008803097818209,1.7194504492782432e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0028290707995757,1.405898681523072e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0011085800270148,1.3911323514323671e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0040170988546553,5.0913363651956284e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0027610018813908,3.1602551358976495e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001696,3,23,0.0061277106524258,3.28234007320233e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0020289427401824,4.836297262675414e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0021200032645536,4.668712989558769e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0020832377443187,2.9531691740179e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,27,0.0018601705357084,3.857105749598903e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,28,0.0023461118520082,9.814796941582445e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,29,0.003008019567746,1.4565118074299544e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0023111048752396,2.578496951537765e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0011840426423025,2.7945900721584488e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0128692523581174,7.11763957233154e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0265596620037694,2.86006349090068e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0334950585955613,1.490722090257274e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000002243,3,3,0.0244688884539081,1.1170020150200392e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000246,3,4,0.0270104324805618,1.567810023995878e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0254755957896119,3.144523986525497e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,6,0.0232934062205115,1.5101847689479654e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0520325744285558,9.695489066719178e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0264301870361092,6.220832827585909e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,9,0.0242395485338937,1.6782775663496768e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000158,3,10,0.0300890984504905,1.1972107877822783e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,11,0.0410806625006873,1.2385016867639636e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0242848486817936,3.5316077903759656e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,13,0.0432262069618374,1.7946571250387343e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,14,0.0195385958041199,1.5741159363623854e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.0080102389736478,1.531895345300983e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0160943078975019,6.690844000909867e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0421142660132665,5.494825585127968e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0079880701407922,1.700054475064534e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0257794992974051,1.394111755139214e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0100019689142849,1.100901611395019e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.036248050904545,3.958946775122253e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0251998747600005,1.621103491388219e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,23,0.0553243762528041,1.1656746415034452e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,24,0.018264560322483,3.3450052860783028e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0164618041270418,2.5551963242670046e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,26,0.0188480769027021,2.704286729372655e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0167965884261453,3.614209726586374e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,28,0.0213312342984829,5.091181988066138e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,29,0.0270950360689379,1.1661608358500046e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0209045467907023,2.2442013925409216e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0107813084731895,3.043115958270948e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,0,0.0025413256378992,8.995944124935643e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0035728184640131,2.014863025387611e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,2,0.0089603286044527,1.753946050100354e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,3,0.0024578673095224,2.276451300328434e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,4,0.0011495876572945,1.0694196957926004e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001807,3,5,0.0016673366927822,7.742959816660873e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,6,0.0055467958529929,2.1460732242959063e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,7,0.0109565874519081,2.683162923268806e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0032947783257669,1.717982685704941e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,9,0.0035200326218371,9.956095293126435e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,10,0.0048309397056871,1.249352494982575e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0058904713415815,8.548559135226242e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0052146754597807,4.536034317338163e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,13,0.007879175761329,1.7754027347459298e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,14,0.0062967422713551,3.134361358174213e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.0015111732195089,1.1519902857625645e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,16,0.0028649825351652,3.439572469342956e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0063533455787097,3.601211029779819e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,18,0.0017351677083666,2.118145694161601e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0043562347982718,1.199834835776036e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000001363,3,20,0.0020700469718699,6.919483476266518e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0065983321198369,4.247086135690548e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000002243,3,22,0.0054578327998666,1.1777484861749444e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000002243,3,23,0.003033029728805,2.7932862358847366e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666666,3.000000000000035,3,24,0.0023542938412098,3.7254884689650643e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,25,0.0011598310470068,2.3772204728855286e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,26,0.0046892154062384,1.2653732334790512e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,27,0.0030260566082561,2.74081722753253e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,28,0.0036575562530048,1.1950371983968276e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0057785976099808,9.55203735911208e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0037140284265577,1.1264276513577176e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0020138653555428,1.9751352755943997e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,0,0.029446777386428,5.704557793790954e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0329223484042484,2.4404926396360755e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0943569867310299,6.81854208753407e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001803,3,3,0.0221345215023715,1.4526659484961655e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0104636190644435,5.258838773072509e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001914,3,5,0.0150393414402218,5.214746594172829e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0463716631331112,1.55066419899569e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.1012293996006947,9.786291338079575e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0303008008377573,2.4978362958321832e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0369694252073485,8.805205390782501e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,10,0.0436899125707354,1.0086059108636242e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,11,0.0535317350793566,6.372338710630182e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0475058930294102,3.323339186538444e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,13,0.0714077786266573,0.0001196607080346,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,14,0.0382617845846468,1.6806416061617235e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.0145032726211642,1.9149494838583987e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,16,0.0260564070078006,1.634446657792777e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,17,0.0596504156658072,6.7811841838278835e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,18,0.043885721050222,3.4731429206241576e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0408976529186124,0.0001425054435976,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,20,0.0187891884001025,7.18487192509505e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,21,0.0597037906235458,1.4311192750858164e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666661,3.0000000000000004,3,22,0.0494707901327673,8.57162006552849e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000202,3,23,0.0280751888017521,2.1864677392231169e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,24,0.0089019517695755,2.3770723999320382e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,25,0.0104729683434455,2.1792559193746028e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,26,0.0424173297711067,8.47806630301034e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,27,0.0353666387322384,5.754604108929009e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0348531635408627,6.179837118905488e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,29,0.052161805049096,9.040258350624286e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.0336330393667444,9.467668373184092e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0185579051807987,2.3581491578185777e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0014449739680971,3.866482189212972e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000103,3,1,0.0015713561869608,3.802208815271072e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0013875056781041,2.0372039381208675e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0009475681585999,2.089657467486759e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0017628113256138,2.729315244125144e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0007748250815356,2.7228136867450704e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0011938532191754,2.170823957334592e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,7,0.0012421594920492,1.5848341956920443e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0020786609962592,3.627671222113723e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0005124334600522,6.331852257428784e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,10,0.0008804546155398,9.849916512497823e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.0024020462305054,1.983051386054873e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0019701246721421,2.1054189788079727e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0016474811902744,4.061802564555532e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,14,0.002672318971565,4.505570183683584e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0023550994605302,4.402635773284086e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000001257,3,16,0.0016250946102106,9.49335578249538e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,17,0.0031202805890311,1.3171320082869059e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,18,0.0006462503383411,4.8674438155392187e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0023088756854787,3.756111437640342e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0013916801075465,1.7227388298984443e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.0015722037328269,2.9413387339614304e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,22,0.0008195503953617,1.479705317472419e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0011216665725034,9.340771934075054e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,24,0.0011365454011518,6.401583879133587e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0017246055303395,6.483298732336341e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0017031021934215,1.931274556926852e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,27,0.0014070252764207,7.280825088487195e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0011184359942517,4.619869868283503e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,29,0.0023954570775622,2.238928447632795e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.0017641568761119,4.5136530278050974e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0015142573125352,2.4991432426100785e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0130223378348815,5.817804578122265e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,1,0.0141616606436234,3.7429809199918036e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0125066230798992,4.032856147088704e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0085427582281486,3.531409754239331e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0159303635880766,4.4865052764667194e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0069932127612859,2.7123745123507082e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.0107527706895014,1.0137606929626402e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0111953015167647,2.384465192733545e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.018807843381721,4.901893874361262e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0046172245988993,8.179371805820294e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000125,3,10,0.0079278057249117,1.742108963422919e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.0216228785327047,1.2759501218225996e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,12,0.0178058785499619,1.1638531195255266e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0148573759906152,4.853308443597738e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666657,3.0000000000000004,3,14,0.0240953406099177,9.291520585365524e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0212823968209177,4.4532572281353414e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001696,3,16,0.0146381755853418,1.4206208755568717e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,17,0.0281790480187862,1.7136135258913077e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0058190002999345,6.983757607949412e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0208729392236072,5.306815783462019e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0125334017529057,3.026716597205542e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,21,0.0141703078009908,5.948283352764575e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,22,0.0073784020099197,2.753135738007047e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0101353742695605,2.0334281685234386e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,24,0.0102314546243269,5.37559577830286e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0155911429443804,3.540425667904904e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0153542233341024,1.433545648609556e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,27,0.0126874001153273,1.885033948537999e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0100802813303902,3.3515410881924555e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,29,0.0215921914101731,9.176675742900489e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0158976200419442,1.016965759766976e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0136556608199577,1.5834567221304364e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000002247,3,0,0.0006887693854512,4.008663490425282e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0016865487378016,1.4828532069258964e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,2,0.0009425220586744,7.316478039909898e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0006163203501575,3.862659537779984e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0011156139334852,8.907153059265286e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0005223986970193,5.333473765509492e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,6,0.0008969210160873,1.1464508671770204e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,7,0.0009741060997506,3.840595273193342e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0013979462986546,8.223544452039535e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0005830006229923,4.4974805229447677e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666666,3.0000000000000115,3,10,0.000837865702092,1.6118021407141803e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.0012785124137367,1.3575084128227575e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0014840242710765,5.3639777472467165e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,13,0.001370292230602,3.976359229434085e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,14,0.0014517969753021,5.110987943458398e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0014292979209252,1.430944256845566e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,16,0.0012659090711423,1.6902844480474187e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0022156205962436,3.462158555756664e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,18,0.0004856753409768,1.0483789358137312e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0014538481209037,5.173172036298596e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0015084898248402,6.242783769343858e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0012864441662909,6.356476402039078e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0003503633501734,2.912320740990239e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0010564928401254,5.543529359896226e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.000719306913137,2.3590407762284227e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,25,0.0014966337578321,2.3766980067006043e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,26,0.0010492450979789,3.0642784443772187e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000114,3,27,0.0015246909091867,9.823206944961933e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000002456,3,28,0.0013272450042307,1.1814172693714036e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0016750350920731,5.738130442005158e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000158,3,30,0.001048446937387,1.348369450790514e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0011098839683091,6.560220758867468e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,0,0.0063197205555865,4.1916513695736963e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0151958654224171,1.3159325546116102e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,2,0.0130552691959917,6.549281457915576e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0055577454636607,4.722561577271082e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0100803468491682,4.359453159760908e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0047145839281396,4.3424334515692756e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0099617391279496,2.2028552485266986e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001914,3,7,0.0091616718903171,2.670933009187141e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0126434099880469,7.749632627802769e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0052532466264164,2.8333414195936114e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000246,3,10,0.012114407165723,5.04536808965404e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0115086031848811,1.04874133699323e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0133933276557094,3.4448712022683073e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000202,3,13,0.0116329626556852,6.96072143736055e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,14,0.0130820749092751,6.349898456229472e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0128908931257102,9.070961848739054e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,16,0.0086316394786986,4.267537911256818e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0199680777433736,1.9892395703053606e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0043725434942588,1.1084487990481413e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000002567,3,19,0.0156680297671778,9.764284575377383e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0135855472111657,6.020393286251165e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0115890575360977,8.800730400404144e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0031537291017229,2.767906089743336e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0095192920611946,5.957315035333031e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,24,0.0064772081178342,2.2670113118318135e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001803,3,25,0.0094317857222231,2.422919430752104e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000035,3,26,0.0094521882196354,2.0478753518858373e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,27,0.0109215491009658,4.0961186175275945e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000002673,3,28,0.0078243141295469,9.41887126460874e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,29,0.0150901329590699,3.274827528618224e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,30,0.009468596083468,1.334364509678833e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.010003578645174,5.185556603964237e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,0,0.0006222665342107,7.50532247779426e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0010594197440351,1.2793845037803964e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,2,0.0011129341608776,1.1632311837707293e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.0007882331965131,1.0339354499861432e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0005810325907421,5.217208637756018e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0003654798098447,3.5550006581388006e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,6,0.0004755972495267,7.11977983350179e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,7,0.0007855455608253,2.630847778343195e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,8,0.0009007286307594,2.73465172120147e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0002575388555127,1.5092443638649943e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,10,0.0002271027951047,5.672450953031735e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0005710398344688,1.420779188890043e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,12,0.0011207186280726,4.429802041670873e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,13,0.0007636544716394,5.602358893202647e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666661,3.0000000000000004,3,14,0.000487113872406,1.8545009078943134e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0011749979860952,1.3245788179242268e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,16,0.0008811649803361,1.486599937394908e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0017054658442226,4.090641451924952e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0003162001294732,8.573571085931944e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0010236343112213,5.8420020124283905e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0011268691018067,1.3545882759734128e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0008189666345912,1.9185553017157403e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0002630902289866,2.227442304840279e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0006507093739504,3.959050043258409e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0005607175989827,1.091338303575681e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,25,0.0007411271972646,2.804744185229575e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0005064222180565,4.404319501742489e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0009234473249048,6.741633305980081e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0007658259051723,2.505956552543044e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,29,0.0006727668193541,7.577991781178156e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0008584299619623,6.395917990302056e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666666,3.0000000000000124,3,31,0.0006104870535392,1.2114560383422695e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,0,0.0056104020778004,6.804432150675918e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001696,3,1,0.0066986435982578,1.778198377086423e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,2,0.0083334486117891,8.016072411349839e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,3,0.0071064883041783,8.503734526420836e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0052405229101912,3.376998479389899e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0032986748302416,2.5570310539971705e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.0042807624461693,8.950045723503353e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,7,0.0070711438915061,2.75374512947215e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,8,0.0081479040442193,2.2124816649488585e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0023191444617283,1.470937668909364e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000002127,3,10,0.0020445314225508,3.1311972288318574e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.0051397877724128,9.376905156891821e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0080113213582311,4.027147577988939e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,13,0.0068824049095622,4.620666775805053e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,14,0.0043873952656213,2.1110710203886225e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,15,0.010587828341017,9.642921101316118e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001803,3,16,0.0084600939833037,2.0823563614214872e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0153637549927621,2.3301230353891898e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0028476259661689,6.305936319801362e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0092548828915073,5.820545230175143e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,20,0.010302316926902,5.188445659023624e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0073759002993041,2.0052106528973058e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0023680387123942,1.941349694507053e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0058605194682972,3.765107285938905e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,24,0.0050486906432417,1.0268290627024256e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,25,0.0066757228517282,2.1982740768044046e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0045630113477661,3.337549041963967e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0083274917847065,7.068416497029656e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.006901146496326,1.8986040844485525e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0067656661368961,7.941346996475173e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.007733784735746,5.947540797367983e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,31,0.0055035826784128,1.334554878800716e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,0,0.0014607800573701,1.9000522202976867e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0022428148220394,1.126158428102103e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000001914,3,2,0.0026918632560982,8.993284468781821e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000001807,3,3,0.0021390053503847,2.05566917345294e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0025248288954252,5.502217119633852e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0012743513592945,2.0538039538573948e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0027539401742832,3.2185610063241883e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,7,0.0015598413391503,1.0035480543507437e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,8,0.002141286898571,8.887316412804144e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000001257,3,9,0.0007292515050718,5.879185001276352e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0011320365454047,3.159990009216873e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0033171687865325,4.387577796736206e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0009426843399683,1.4456896533564722e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0017965931313158,3.0187050319970102e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0019589206553412,7.007616564468633e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0017398597820581,2.7712087813528427e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,16,0.0017850551478272,2.8300697841876513e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0026488134148908,3.1614246023629604e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0019188836069498,8.51143214560452e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0020832616917051,5.145659508195911e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,20,0.001553449854199,1.1179861737107987e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,21,0.0006388638086856,2.5887117390167446e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0009704679674911,2.5539687807520916e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,23,0.0023222563829169,2.7962189979354095e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,24,0.0018871799962164,5.627846214354125e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0015297839163014,8.205754692332247e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,26,0.002814777504053,9.540473524980208e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0009920265175624,5.903644357754935e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.0025963973958233,7.169069258626111e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0024482192963692,3.753570686525971e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0007421991654213,7.551121088448072e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0031726077796182,1.925943853359325e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,0,0.0131694063148477,4.6771409739687705e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.020242803058136,1.677706714555933e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000002567,3,2,0.024297959006062,1.2370386005023469e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000246,3,3,0.0192883650924139,4.444513970704036e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.022813484886251,1.9362034260107698e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,5,0.0114876941017406,2.640551065042473e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0248364376313034,3.42281629207078e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,7,0.0141595445536267,1.4231450316110362e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666656,3.0000000000000004,3,8,0.0192991983576003,7.623181701004927e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000202,3,9,0.0065639274495729,6.751870164762114e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0102024089624549,3.394851760755859e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0299571171271995,2.797619410876949e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000035,3,12,0.008491407477218,3.8202976916497867e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0162917989024293,1.585736304008301e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0176474145690652,6.329242525003622e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0157416161283272,3.861289290157916e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0161008616724934,2.9335909493736284e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0239920208934453,8.118393788181465e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0173296423806102,8.532076229080858e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.018757609164163,5.473483099229576e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,20,0.0140360482135642,4.49072835282063e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,21,0.0057500754739921,2.3730267935382173e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0087809332001847,1.6572648683062873e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,23,0.0210169119748766,1.1341233763384076e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,24,0.0170505302899391,1.903848739275547e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,25,0.0138268608025777,4.7684596151234315e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,26,0.0253797436271735,5.397200083108173e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.008967690694128,6.097260678232196e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.023407096299368,4.612740749781282e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0221343888712524,3.243148855766941e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0066876046936757,6.772987420769963e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0286255264645088,6.000048734908275e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,0,0.0017650092162593,5.132388688526747e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0022522342379179,2.842246554871699e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,2,0.0016408556934089,3.1947972556220285e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.0020532321406179,1.4201964060845034e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0025316179063928,6.293554574832272e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0006419942283225,4.603022060520268e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0023832069669714,7.817197911710474e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0010276509747263,1.9117526568588095e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666657,3.0000000000000004,3,8,0.0009400560716187,1.6937796934606377e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000137,3,9,0.0008329988495397,6.974175216276011e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0008149300183738,8.041617450401603e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0032336264418009,2.437969007288109e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0006689351371446,3.491010246129131e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0015841310858964,9.647587990242944e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0015062387359314,2.0168609302806508e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,15,0.0006510890705939,5.150632350590573e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,16,0.0015526367536487,1.0244900347970003e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,17,0.0029051045485018,2.4182652096641193e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.001627797464226,3.1972774244012006e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.001639289428855,1.2688568726846258e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0012999920536938,2.365820830757262e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000002354,3,21,0.0005825109030702,9.030821981596135e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0010601043780159,1.6950150076819766e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,23,0.0025232272019568,1.0438546985685235e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000069,3,24,0.0016505616227731,6.877934270932665e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0013263259682856,3.35768585944843e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,26,0.0019932780953255,5.48107281379855e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0008566748497312,1.736604223536305e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0021998428622084,2.8384363910432984e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0023305878755751,1.531984619907065e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0007665274861911,3.23938632776448e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,31,0.0031154276818212,9.328087264820831e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0159027693118276,4.466985993916194e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.020329898622168,2.7928710730430786e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.014812312227881,3.2896983734028484e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.0185154832159496,1.3997809835970687e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.022896374529614,7.53924796531089e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0057838044595443,4.240775165097297e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0214902813471328,6.633545605139792e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,7,0.0093365245230161,2.0294799976310903e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666661,3.0000000000000004,3,8,0.0084618465939885,1.5598972812776348e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,9,0.0074986379971858,6.52768366762776e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0073413010613736,7.563776344255007e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0292002236433476,1.739662600268478e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.006024657758571,4.002609054308758e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0143442039105763,7.48333855259209e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,14,0.0135661372138015,1.687902275318066e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0176763371302687,2.151185064726057e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,16,0.013999368942115,9.110198472909922e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,17,0.0263439768645362,5.816331116872156e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0147132498938342,2.9302884995987507e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0147608554484262,1.2410071751561704e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0117449637671905,2.889959912865947e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000159,3,21,0.0052430015601155,7.871877894062873e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0095696977263076,1.2396290963111546e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0091031171404609,7.704489331867107e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,24,0.0148955984758002,3.927597534466834e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0131041929567494,9.217663821078884e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,26,0.0179581357892032,3.7287996840286495e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0077242593498487,1.5474214529864353e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0198217776817059,1.7636819930878616e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,29,0.0210691141375683,1.0892112961623328e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0069059784590723,2.832674530504396e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,31,0.028098498314319,1.59470842251593e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,0,0.0016357262057356,4.96355156374468e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0019597740753246,5.310200342487015e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0019529903186569,3.9568414060788974e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666666,3.000000000000081,3,3,0.0018330248873905,1.0104619115253902e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,4,0.0027964440542916,1.4565403577923537e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,5,0.0016714179048658,3.235322457226642e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0012049035432416,9.897574565513224e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.000886208868043,2.1253053656741803e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.666666666666666,2.9999999999999996,3,8,0.0006502101213468,1.555936199228801e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000915,3,9,0.0011606940211553,5.517957217769149e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,10,0.0006408049750814,7.479038647365236e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000035,3,11,0.0013468140546393,9.73475865655233e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0003075860577941,1.11376161678544e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,13,0.0016357340904519,8.763591068568133e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,14,0.0012811537623261,2.359499570298554e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0015419504345442,1.3337176092688884e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0006998929443184,1.6298625193983351e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0023224841395218,1.2720405804843344e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666666,3.0000000000000115,3,18,0.0019466048420632,9.633635234695977e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000475,3,19,0.0010999957324738,1.4754065161174932e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0010575731269634,4.599580582191438e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000159,3,21,0.001010794412401,3.3977324262074198e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,22,0.0010035021121197,8.557880909220302e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0010573066959447,4.446857251283458e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0017673935068946,9.861895909963596e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0012643515129862,1.1060488590145812e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0008587449841422,1.5499326696782726e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0005160127056581,2.638193631620927e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0024007202617956,8.232893608777696e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,29,0.0024256102725735,3.1619614783941464e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,30,0.0008865459933515,6.4926132103615205e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,31,0.0004498431140448,4.830684225633539e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0147408890471288,4.617399328568383e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0176990954770076,5.578029999367119e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0176316889939716,3.55345334272709e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0165230614108514,9.337879262598054e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000002354,3,4,0.0253333469718811,3.6102631740673954e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,5,0.0151424357526155,2.9967362504061227e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.010871731090029,7.400462106706787e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.008056619617677,1.990510677615306e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,8,0.0058530061375612,1.3731259388934816e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0104605025791001,4.216131200749776e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,10,0.0049585480695683,6.196684368150495e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,11,0.0139410982535045,3.2464010106844547e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0058923373413531,7.119481312321217e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0176174814266506,1.3809117606781592e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,14,0.0134472741678828,2.1274134856836973e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,15,0.0175643767768342,3.1943060076750856e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000202,3,16,0.0063016900812334,9.717523266375708e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000002243,3,17,0.0210509265977788,9.616222216860572e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,18,0.006733092480173,1.3536471452008386e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,19,0.0099116865187049,1.3547633105481938e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0095736521115182,3.0991586778435625e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000001914,3,21,0.0105276134738795,2.1773276401747019e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666666,3.000000000000035,3,22,0.0181770651770964,1.05281952621562e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,23,0.0123908090746869,1.318923793695636e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0159331820128224,6.490029882210589e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0114618581952564,8.303685447068282e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,26,0.0071891332497067,4.95505895329132e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000202,3,27,0.004648790783733,2.234609489862292e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0216667452993569,3.474712254718348e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0219335666241056,1.9825243690100893e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000246,3,30,0.0079870634141883,5.608292790305421e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.0000000000002127,3,31,0.0040654289744117,4.102965569255918e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0026731678698827,6.125190305133411e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,1,0.0013793342604304,1.5596998169203095e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,2,0.0012269872162198,1.482177727149682e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0021808688238371,9.616626533322036e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000125,3,4,0.000683126575811,6.025933367312589e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0011490791669796,2.664993089458601e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.0027008552152078,3.6666584613625183e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666666,3.0000000000001914,3,7,0.0011437283733974,1.7856227460285255e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0012274351189523,6.031094464359321e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0017570909583088,2.4400621167487576e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0035381915249948,8.029281863127643e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666666,3.0000000000001696,3,11,0.0028317561324204,2.756950260745201e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0022556140364792,1.0192785630378016e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000125,3,13,0.0020209034895674,1.1389447779841067e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,14,0.0023710150522216,6.838441791470605e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.0021904793537971,1.1707719663400876e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0011153289155064,3.0701838836631524e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0011584554797965,3.538427558241051e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0008534425382854,2.9190728189005534e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0026403066904768,2.4375416817096704e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0017484955465504,2.6851951311122934e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,21,0.0023915082732764,5.956230711883332e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,22,0.0014776480219718,1.0041503505848917e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0013556066088238,2.3313308053542043e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000001696,3,24,0.0008866455010157,2.786746631253926e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666661,2.9999999999999996,3,25,0.0026882978933555,7.686694238082206e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,26,0.0036394760523359,5.835642404633204e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,27,0.001778025225319,1.78840008016058e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666666,3.0000000000001696,3,28,0.0024641629473448,6.918891070936416e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0034613621545594,1.5935064250889323e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.002104774357791,2.979161216870628e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,31,0.001281031538583,2.005121091495754e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0241471346327181,1.8374737192596756e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0124438394378491,4.088343089728188e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000035,3,2,0.0110881924464183,3.422279776693163e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0196840219274325,9.863054046176578e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,4,0.0061598280657681,2.8118768263085933e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0103770547643616,1.706231547805857e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0244185254755007,2.089330903170576e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000256,3,7,0.0102998143521267,1.7541175870531772e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.011056811174175,7.665925064049265e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0158486729475533,4.396854575110136e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0319413435853892,9.183754995604396e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000203,3,11,0.0255570881718474,9.410377561757554e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0203499130707064,1.2818612693425692e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,13,0.0181941377291824,9.53258149352181e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0214765786009115,7.375038831771811e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.0197648654337131,1.6747595577395449e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,16,0.0100802170475975,5.558700624867276e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0104296974361912,2.955888611303338e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0077572376086485,3.279382182128455e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0238193489905491,1.482562863262763e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.015820074822816,1.489807193912848e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.021571106279135,4.519620076258081e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,22,0.0133097607637928,6.83751840420991e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.012207678554508,1.2125316496025148e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000002136,3,24,0.0080032626272345,4.095058616485842e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666659,3.0000000000000004,3,25,0.0242365828678569,1.375019151783557e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,26,0.0329239588541977,2.0205842831676215e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,27,0.0160482643431203,9.649261337768449e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000001914,3,28,0.0222116472165625,2.441386046933594e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0312426732681212,1.064809364295021e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0189564579413487,2.6096538760507336e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,31,0.0115439116209515,1.6655160189123102e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,0,0.0024034110085593,6.594814234217092e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,1,0.0006218159439062,4.042292243655811e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0013139229955301,5.660675064210123e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,3,0.0020781748020731,2.9229210662964493e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0016076819742412,7.747762746332458e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0011387126351801,3.993933973974206e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0014444994057472,1.60270351284598e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,7,0.0019904384313122,1.1616665736318869e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000001257,3,8,0.0013316949382813,1.0583830756183281e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0026236222761605,1.6639708267294883e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.003351251275695,3.925394512089931e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,11,0.0032486888436897,2.1345911200032352e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0027467369374956,1.004023824556117e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0029368492932253,3.9818737647784864e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,14,0.0026600079741575,4.2442376720927884e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0023282857208566,4.8223688154801e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0014663255959801,2.6210663008384493e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,17,0.0018073902196715,3.4585679931098376e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0011284078794553,2.082481389630804e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0018718609470906,2.7660504915498256e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0018018315087903,1.4374638966530102e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.0018982276227202,2.519356504575512e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0030823410535269,8.929583737130733e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0013012270946161,6.3688630822762525e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0012657415150002,5.751074049083443e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.666666666666666,2.9999999999999996,3,25,0.0022044893073944,1.4933746474698243e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,26,0.0047177256413528,4.1032468669045236e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000035,3,27,0.0015544461407388,2.7544235290166965e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0044179191578944,2.3770475214957427e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0033490719414329,8.214213778185854e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0018658896290365,1.3172498322796466e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,31,0.0013353102072973,2.8536589371335175e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,0,0.0223295402403512,1.416307087043495e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000001363,3,1,0.0056047128114111,3.367044502928901e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0118772584753438,7.949417532427079e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,3,0.018775705178933,2.5798593398619933e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,4,0.0128486470468126,1.9799168691784275e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0103026967848726,3.419948294503896e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0130204262204739,7.578966580829293e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,7,0.0179284603334949,8.291739970189753e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000125,3,8,0.0155008189800822,1.1846609344487087e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0236666312190022,2.211855669151117e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0302838333885821,3.94976012382204e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.029355552174159,1.0182749366779025e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0247935706574317,7.741053981918219e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,13,0.0264405208584313,1.4023802035468089e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000001257,3,14,0.017450405273432,3.304995207074129e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0209800977933509,4.7313069380524986e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,16,0.0132627716118575,2.080364978456233e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0116124465302097,1.4761600950587584e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0102788962928293,2.5335528389659436e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0277692177602246,3.676886160637613e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0162874177151321,1.0218895865631357e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,21,0.0170898594990411,2.1631470942193053e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0277862588281851,5.084424913308006e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0117163439653915,5.032101286813539e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0114280273561657,4.2905244200423994e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666659,2.9999999999999996,3,25,0.0198679311491964,1.7512501337731858e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,26,0.042786580805861,5.252050329557313e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,27,0.0168911355689476,8.16553124730865e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0400335884058799,1.9861941406533327e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0302545324212235,6.622497263359026e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0168105368256738,1.0629625115040604e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,31,0.0175527437791647,2.27699905602354e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000158,3,0,0.0026120495941254,9.809325207281937e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000001257,3,1,0.0006578619908321,6.638415654833084e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0019219958692685,7.224170231498017e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0016146673037541,1.533902549838145e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,4,0.002010153214709,2.5357247008466515e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0011338101715916,8.27343968632466e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0013747055639747,2.3623597688292833e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,7,0.0012448749777616,2.022904875443991e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0019193827657761,1.0454437106730313e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666666,3.0000000000001696,3,9,0.0017681988971252,6.906854179278039e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0034979460172213,1.791070510756728e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000058,3,11,0.0035690339658035,1.3830264865662665e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0035600068646229,5.9095048670992154e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000147,3,13,0.0022285340675968,9.985690765865627e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,14,0.002500573373918,9.203885784043753e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000002136,3,15,0.003968558358602,6.197117985327892e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,16,0.0047896977462123,1.8589713371667896e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,17,0.0013644350237963,6.354810575370744e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0018423388955759,9.754978852611251e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0020794944245077,4.6668873453493885e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0027158094004913,7.229562244461992e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0017072377546918,1.0836966784028988e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0018344743388299,4.2756471897393136e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0016504386145599,2.7583626992818425e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.000000000000081,3,24,0.0015138460768086,8.737289103859678e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.666666666666666,2.9999999999999996,3,25,0.0032700142687437,3.685842798844365e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000915,3,26,0.00332044984872,1.929990902325604e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0016229027091117,5.4998378246351084e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000697,3,28,0.0026429592741153,1.9461037875984705e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0026390338026414,2.677811736253403e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.001360653189947,5.992529076618705e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.00140523657659,6.062225940995342e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,0,0.0283400037563132,1.2492785063409814e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,1,0.0079055065940963,1.028569104024558e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,2,0.0174344943688231,5.328259023517056e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0131735603265884,1.9198907072332177e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0087914829578479,4.2029576810110786e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0103021737302271,8.666219361538085e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.0123880855791286,1.4860010318054731e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,7,0.0112186446905711,2.1425481418579037e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0173102749029539,7.869771067602541e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666666,3.000000000000081,3,9,0.015923038907745,5.798312651809408e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0316394930046981,1.908893199356438e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0322467862413816,1.0378899162865473e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0322094212883947,3.352446880107197e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0303195287490757,3.644315336565296e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,14,0.0226463561776093,1.218578135737051e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000002127,3,15,0.0358254138685349,3.718636218070358e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0439753166481617,9.443229568452709e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000924,3,17,0.0123767277737811,4.031346976072486e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0168564269749866,1.5103855033519056e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000001035,3,19,0.0187226270284901,4.095918429464591e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0246173495543397,6.114481616548474e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,21,0.0153787899153536,1.0008844394903624e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0165237471933604,2.7880494195899098e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0148586847709284,2.572980154160421e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,24,0.0137014714318057,5.926106702634478e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.666666666666666,2.9999999999999996,3,25,0.0294838514464627,3.699522566444569e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666666,3.0000000000000115,3,26,0.0256759059912194,4.4830182434149965e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0147459239623825,2.8747827347729076e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0470606458507015,1.8285573249935255e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0241607458888516,2.554598292985679e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.000000000000047,3,30,0.0122609877054706,5.352154002458044e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.0128423365345986,5.7117467777221655e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,,,
0.03125,0.6666666666666667,3.0000000000000355,3,0,0.0003398040151481,1.4036350320698893e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,1,0.0002448051514598,2.4793744835506686e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,2,3.153608684173671e-05,1.5669021635765147e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0001887847000344,3.281996897373528e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,4,7.325116054818414e-05,3.5231062512832326e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,5,3.36080606791538e-05,3.3852476377755924e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0001523803932974,2.110343011823316e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,3.440474249890557e-05,1.2535750215660662e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,8,2.8422679402923748e-05,4.8332449154226237e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0004157854174609,5.4395155047151184e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,10,0.0001042071598792,6.38229247263505e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000002567,3,11,0.0001495187151445,2.2209922790195351e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,12,8.04405812303859e-05,5.711424666815345e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,13,7.397332496106246e-05,1.517364012217613e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,14,6.687890522035411e-05,3.2659297489524127e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.0001874662426399,3.368888058354765e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000002127,3,16,0.0002000022168608,3.602518728855907e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,17,0.0001566577903971,7.406506519660183e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,18,0.0007267632742784,5.496687841198065e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0003916516581086,1.687333630747722e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,20,0.0001541246809787,2.6414634929624793e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,21,2.158275906745645e-05,5.845768313864147e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,22,0.0002149079522185,1.9993522396566884e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000246,3,23,0.0005733559044233,5.274136685260341e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000202,3,24,0.000184994484792,1.8485446509691622e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0002274509766949,1.9569790235956646e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,26,1.133469516825452e-05,6.708411603998797e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0004312676574272,9.974458378656189e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0001959691242054,4.40548975239795e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.00000000000007,3,29,0.000103179557088,1.537703298046531e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,30,6.84241438614182e-05,1.6822632176408024e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,31,8.837633442274156e-05,5.957250248951751e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0018491316297785,4.313636243388834e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,1,0.000268976272627,5.6954441163540844e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0001695017628173,3.9692404919725085e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000147,3,3,0.0004200132394564,4.6112447194168286e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0003959997120871,1.00686576938285e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,5,0.0001816233319519,9.124809797339499e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0008144506883426,5.5837822403622386e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0001826467284225,2.8090019200224537e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.666666666666666,3.0000000000000004,3,8,0.0001531933171378,1.4470438182780607e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,9,0.0022622362408303,2.0642285694076176e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0005673463382551,1.5268332395621678e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,11,0.0008130179846717,2.0390735770004895e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000047,3,12,0.000427958982673,1.3979639906424036e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,13,0.000401332762028,2.9285640579961024e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0003545030963986,8.120413458267461e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666666,3.000000000000035,3,15,0.0009914553667559,6.915795709327838e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000147,3,16,0.0006246185606546,2.6832073511995575e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0008502889569599,3.4898138702626016e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000147,3,18,0.0036644741531687,1.3995894734623196e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,19,0.0021083586332609,4.271738284175689e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0008378836735015,7.402874559064622e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,21,0.0001169620401732,3.6693448280956237e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000114,3,22,0.0018107545563002,2.8416986459643186e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000202,3,23,0.0030902849127897,1.30290110560629e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0008265374647572,1.6363096233648493e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0012115943654991,4.9998381865410215e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,26,6.118695315512681e-05,1.8358647935482455e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,27,0.0023472162892247,3.746574916263943e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000147,3,28,0.000867409246105,3.6934122096700707e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000081,3,29,0.0005609489352267,6.863437822008749e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0003711968865323,5.8437175127359644e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.0004799364789634,1.7990210903532363e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,0,8.915763194213095e-05,6.798186458597411e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000058,3,1,6.142048051801781e-05,2.2576918113229138e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,2,6.687890522045524e-05,1.0367522397033187e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,3,6.164850213739911e-05,3.6306690988074284e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,4,8.777797848898904e-05,4.891398397632404e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,5,0.0004436981355093,1.6332349050986932e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.0003750609508121,4.822120038544938e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,3.229027305545045e-05,4.90535390105308e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.666666666666666,2.9999999999999996,3,8,0.0003599053192059,1.0482519455210877e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000137,3,9,0.0001274427049482,6.266191346856734e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000058,3,10,0.0002724581907697,3.0843347066828426e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0003916516581086,2.15509832205958e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,12,9.745754731483408e-05,1.800973148661741e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0002973930396123,6.274255118737618e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,14,4.6081550829430416e-05,1.221222012528437e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000114,3,15,0.0007011180601888,3.793357026280485e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000081,3,16,0.0003690300897135,8.602270008046181e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,17,0.0001989004393084,4.06915045262182e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,18,0.0001892545372928,2.7251396312591386e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000114,3,19,0.0003072229959548,3.3290438942385474e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000114,3,20,0.0001523803932975,5.073765852118525e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000114,3,21,0.0002499540163639,6.071188804653419e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,22,6.832085742577026e-05,1.0481451263393963e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000002243,3,23,0.0002513551928828,9.037085531160636e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,24,0.0001893283253015,2.4336479991732665e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0001282278118016,8.050988769953439e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0005492063090143,3.5877012482711718e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0001156214179692,3.767095525592153e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0002143341385061,4.0336267660669144e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,29,0.0001227001113275,7.37104155535719e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0001675188282365,1.525717376601739e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000137,3,31,0.0003283491299908,3.714463126365481e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0003734481463762,7.976497004854086e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,1,0.000334388113611,6.310720616064281e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0003545030963984,2.4606456478445563e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0001481185007733,5.899838176462662e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001807,3,4,0.0004768851550749,1.3982611307334065e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000158,3,5,0.0016333287269632,2.909809144250559e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,6,0.001066490299894,1.3628747257345808e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,7,0.0001746394199157,1.3757447863367752e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,8,0.0019136536159312,3.120850876905958e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0019214340342579,1.4373082074595816e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.001483254895555,8.271635551571202e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0032386016987609,1.0037205447006131e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.000889750903249,2.9379430960028273e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,13,0.0010235898888255,4.5342947346063216e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0002184254879005,2.139699084961642e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0006297185160064,3.365801583035806e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0006909838845243,3.800356407798147e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,17,0.0004235759787256,1.91950357792493e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0008130179846716,4.789008172408999e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,19,0.0016223022294833,1.1522920431860383e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000058,3,20,0.0008144506883426,6.485303853006564e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0013544584502287,1.630985779619482e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000035,3,22,0.0010671759460793,3.403152782833037e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002456,3,23,0.0019653225280612,1.7583469689933283e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,24,0.0010282636032829,6.823065545264976e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,25,0.0006860058361159,1.7930466202152985e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0012750569331475,1.0435420041131432e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000114,3,27,0.0001087267719175,1.5343661898555986e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0001531933171379,7.815705199237863e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001363,3,29,0.0012290678727865,7.283260403847912e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,30,0.0001120183989971,4.820384093822241e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,31,0.0017826384644607,1.1224651725540867e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000058,3,0,0.0001153184708993,1.40301769177592e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000125,3,1,0.0002898360072515,2.900506502347383e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,2,0.0002106114478205,1.2699683096368622e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,3,0.0003599053192059,1.3655037560673312e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0004742464888291,4.656568769198323e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0005554209454136,1.4539480730492813e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0004231323311108,1.8628323972779167e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,7,0.0001892545372928,6.445278700951834e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,8,1.60910153270298e-05,8.658108014566135e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0001775968637895,1.0995320210879732e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000147,3,10,0.0001971010599085,6.956625057821798e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,11,3.440474249897778e-05,5.5897442256483606e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,12,6.431258708080518e-05,3.391465331751656e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,13,4.62608959569367e-05,6.86294607294222e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,14,0.0002274509766949,9.353465800421032e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0001882003715967,3.118257031458945e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000081,3,16,6.842414386138722e-05,7.501147263581548e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,17,0.0001356924455402,1.2224280445854356e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000058,3,18,5.531919274187265e-05,8.174721349858377e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,19,7.950107382764967e-05,6.2911946796204815e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,20,0.0001602252108508,6.7222844556613e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,21,0.000681165629876,1.5922758506446164e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0003461451868493,2.729067636212676e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002456,3,23,0.0002424323780269,6.707039248046928e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000924,3,24,0.0005222266855194,2.25801159537085e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,25,6.687890522050727e-05,4.201877127632449e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0001252297649308,5.220196721606362e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,27,6.622848971658996e-05,2.451240504475249e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000081,3,28,0.001095798908513,1.5680577666964294e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000125,3,29,4.946540008435531e-05,1.0078693435473791e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000924,3,30,0.0006687838328739,5.731598669657397e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000147,3,31,7.911078424510757e-05,4.5118223105151883e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0024445107617049,8.727646270855311e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.001088821613617,8.676679659767865e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,2,0.0015200867862469,3.07922235167279e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000114,3,3,0.0128709817654963,0.0001515269479885,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0025815797256186,1.6743219999296553e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.003187945450481,2.3648616403135522e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,6,0.0037908658801519,7.177081155902851e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0036701965694946,2.5489215874470148e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666662,3.0000000000000004,3,8,0.0001826467284225,4.433270736650208e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0006860058361159,3.3000784880800335e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0004913149764377,2.154914863056517e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001363,3,11,0.0010067501328703,2.2465480063110716e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0001746394199155,5.9003029419314093e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000081,3,13,0.0003278809941962,2.59063744474128e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000125,3,14,0.0016361177221764,3.712251451418691e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,15,0.000710724945801,1.2347660063078306e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,16,0.002926888392331,4.085733091462316e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,17,0.0026708251016793,9.060141504130377e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.00039656714104,7.356505858048261e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.001523011714825,5.314211913140542e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0006449407454217,7.758910893625338e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,21,0.0074230686413646,9.555048440832952e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.0038453342326472,3.463674861914064e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000147,3,23,0.0042098995162538,0.0001733895713833,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0024549573836627,4.080143026292502e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0009904021159382,6.694529859066742e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000058,3,26,0.0002585728643331,2.906698266904306e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000047,3,27,0.002421793048152,1.596278533702708e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0005263342807483,2.8045647615816004e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666666,3.0000000000000124,3,29,0.0014584633209553,1.4382161613413404e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,30,0.0015628335055147,7.326108896045263e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.0014515440756409,2.8860733550747117e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,0,0.000120130627016,1.2138739338142694e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,1,3.360806067911874e-05,8.855144771732477e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000114,3,2,0.0001917671328718,2.8575297269523346e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000158,3,3,0.0007161646664908,1.6710738758978353e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,4,0.0008344705527467,4.1629780614044325e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000047,3,5,0.0002585657978395,8.763853649190737e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000047,3,6,0.0008848655315283,3.653596554404717e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0003503242161676,4.923122129878322e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,8,4.096082182821573e-05,8.495186170264721e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,9,3.229027305540386e-05,1.1806076854604897e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,10,0.0001282278118017,1.844854775019231e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0003074618229484,0.0001457270222312,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,12,6.687890522036387e-05,4.630706332780458e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000081,3,13,0.0014778080121931,3.711425842131578e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,14,0.0001271021041105,3.6891339704131574e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,15,5.679699389618812e-05,9.846842403442544e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000137,3,16,0.0002568752632103,1.2070080367801477e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,17,0.0001343958327461,1.2104587077191904e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000125,3,18,0.0009755517030607,3.00366869123638e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0001975979418931,4.475614424332813e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0027008258385567,8.022834512967971e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,21,2.506071684614445e-05,7.472487074021838e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001363,3,22,0.0003271589928814,8.388423971488512e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000147,3,23,0.0001557534866811,6.08363977130412e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0001373947772194,4.651470796103537e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0004819117262751,1.7070586818862676e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,26,6.900859125542609e-05,4.21660501331354e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0001035031638483,6.6358649359049e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0012725674492633,2.4943744947503685e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,29,9.077883646310148e-05,2.022972015145086e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.0003385398373428,6.58025904043495e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.0002686816709154,4.940359964478217e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0057689574464333,1.248295253225718e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0007500474069516,1.4596593471599808e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,2,0.0025319560836435,7.140659481444401e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,3,0.0057654068922997,3.4671391729767975e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000158,3,4,0.0009769568107903,1.595204614183706e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0010888216136171,2.1500291910141733e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000137,3,6,0.0030797439121855,4.377963812854049e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0008265374647573,1.1666260035324182e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0002184254879005,5.274319298256138e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0001481185007733,9.323032846323608e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0006386991111896,1.1873130574153105e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,11,0.0006838910734468,0.0002608478903679,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000047,3,12,0.0004590578901167,5.627822315595752e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000147,3,13,0.0015775975939137,9.6024623884817e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,14,0.0001169620401733,9.236645065455008e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,15,0.0005119767486019,1.1999672720813713e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,16,0.0008301828564022,4.5167460927006134e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,17,0.0010235898888254,1.112123717379049e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,18,0.0003711968865321,1.6221459733206763e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,19,0.0012204533775268,6.106954823987231e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,20,0.003202741468369,0.0005114124772942,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0006535244812393,4.575556672596337e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002136,3,22,0.0013544584502286,4.42434629786788e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0016361177221764,0.0011894492469608,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,24,8.579899517547769e-05,2.937335087117901e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000103,3,25,0.0058137220938919,1.6678173571967748e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0035622792788809,5.921963583102914e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000114,3,27,0.0021883655055905,9.2861288826194e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0014952397365032,3.013810129874584e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001363,3,29,0.0003721006799263,2.8681245842159157e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,30,0.001010270714247,6.593255028934243e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.666666666666666,2.9999999999999996,3,31,0.0044662377818142,0.0044374484873476,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,0,0.0001701525456849,3.2477931456211523e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000114,3,1,0.0004224816246599,2.397091858820419e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,2,4.87891159220623e-05,2.035904778100574e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,3,0.0001659810757349,3.635522993871384e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0001740447842743,1.342607358773343e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001803,3,5,0.0001079433501927,1.4112533365800892e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0001023897896946,6.996119239896386e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0001296458245879,1.0481562285696444e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,8,2.751704957375369e-05,1.985078768029813e-13,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,9,9.65493420987521e-05,2.8212321368026032e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,10,5.99428986726149e-05,7.757749997999912e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,11,0.0002270001242515,8.798499707231084e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,12,0.0004063154448033,5.247879466615725e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,13,0.0002090160735517,3.717737229192302e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,14,0.0004437360049711,1.1083515449007091e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.000143946948514,2.851932023940685e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0001656341336109,2.711227021281179e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,17,9.967444344388736e-05,7.790106338285148e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,18,4.248657511232887e-05,1.6920553847182718e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0002019860377414,1.5728807147682375e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,20,9.94480021004396e-05,6.243379147333285e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,21,6.971952075103073e-05,5.267397629414034e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,22,0.0002276365002358,2.646223685204959e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,23,0.0002415796285278,3.3393572361062512e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001363,3,24,0.0001382659792725,7.629183951737151e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0002130278942353,3.607457444961617e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000137,3,26,0.0004270837671368,8.586862332908227e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,27,0.0003991969291291,1.2264810068985875e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0001712695746899,1.06777253706509e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,29,5.916083584265503e-05,2.2212542916533568e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,30,7.410272181855102e-05,1.9980417320985711e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001803,3,31,0.0001150128099539,9.672160850795683e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0009254682341118,1.138520345748072e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,1,0.0023000405976185,7.554355366629574e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0002641418624954,8.43749070670792e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.000884350398941,1.072425949003878e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0009325804148046,4.2524306893257086e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0005759995394452,4.3419435315502246e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0005557916316964,1.9611823974663263e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,7,0.0006995114020896,2.9866031500072063e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,8,0.0001494944281229,7.627454223784599e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0003797140704699,1.1143334265684692e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,10,0.0006833005458934,1.0502663184506163e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000047,3,11,0.0012335921627532,1.858988299512311e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.002163364395473,1.739733327086544e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0015327421695564,1.342158430342047e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,14,0.0024130907717691,3.1193137329069257e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.0005660240030956,1.060306953442487e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0009007007927175,7.079613292960431e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0011991104087872,2.2091817971229178e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,18,0.0002302247574715,4.075474847871861e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0010980753195882,3.0123196679399066e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666666,3.0000000000000115,3,20,0.0009213166587853,6.501005591322452e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,21,0.0005974626516604,3.7260261543983303e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,22,0.0012266866237469,9.037274019466901e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0013065208697226,8.641311395384263e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,24,0.0007520339374994,1.3673326708688822e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0011550021905744,1.0012368329143962e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,26,0.0023172324749108,3.208146357153526e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0006446585005711,2.1856211547106272e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0015921640931417,9.242760938968613e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.666666666666666,3.0000000000000004,3,29,0.0003187910200643,7.345502210986916e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,30,0.0004007556361229,6.907658893308737e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0006231357709684,1.4204929915823793e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,0,0.0003150905890264,6.264224697788859e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000058,3,1,0.0002529010381559,1.5829582110447282e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,2,0.0001503373622532,3.1104883121704407e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0001533151806469,1.1512985464922204e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0002130278942353,2.5670336972700934e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0002090160735517,3.7896794266910265e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,6,0.0002518478909455,1.1378320508123237e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001807,3,7,0.0003483133101034,2.9775329387133847e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000147,3,8,5.689396713941341e-05,1.0073142320350571e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,9,0.0002389165472626,1.4878809295921962e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0001740447842745,6.103631603245129e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.0001656341336107,1.0498135694184366e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,12,0.0001335777200648,2.4076340921425177e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0001345448699425,3.580674868788726e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.666666666666667,3.000000000000137,3,14,0.0001046268601863,6.043137548973515e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0001127959747928,1.4720225038918085e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666666,3.0000000000000115,3,16,0.0001835922023998,5.093123480678418e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0004530542770224,1.872390712067116e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000147,3,18,0.0005525227433326,1.0402856977209107e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0001628588967393,5.937770944537844e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0002498369779506,1.824759790491136e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.0001769880041428,3.101174769447305e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,22,5.9942898672683087e-05,1.789066894897494e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,23,0.0001266036124556,1.1470391304543931e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000475,3,24,0.0001601052095111,8.306841881597851e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666666,3.0000000000000124,3,25,0.0003809238559443,7.9835667019347e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,26,0.0001381794692031,1.522678872072392e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.000106384465873,1.8446901786710822e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,28,5.6305905483433266e-05,1.0882881263817301e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,29,0.0001392575264593,1.0117006796409232e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,30,0.0001460807263843,1.4393698916704636e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,31,3.472481143562844e-05,9.579181892226256e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,0,0.003122913957633,9.271018668894245e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,1,0.0013763866127045,4.1552678293759923e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0013018646194798,1.8431506737519745e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0008170476868568,3.696232622805141e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0011550021905746,8.066719035907393e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0010424039491478,9.935030177297495e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,6,0.0013633736402393,1.6912280467348164e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,7,0.0014971992640936,1.6097777926781585e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,8,0.0007506623280975,5.109312450840191e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0012920556884688,1.6636266609608712e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0032252297355465,3.9475704738038233e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0009007007927177,3.383223924190606e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0003187910200643,6.113727749396743e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.000443873235797,5.332212295418496e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,14,0.003950518094374,1.3860752305978548e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000047,3,15,0.0006041943823228,5.976652506532028e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,16,0.000985787100492,1.2910652175250566e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,17,0.0015628630864804,1.4309164965738826e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,18,0.0030298530659151,3.4017234133690807e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000058,3,19,0.0008864918739718,1.7643725406982273e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0013565959551013,5.982487412837667e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,21,0.0002088412698886,1.0752376767695132e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0003188198063765,4.880972179635246e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0006823030047061,3.7350267883775466e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,24,0.0008704498829254,2.6032106526925282e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666666,3.000000000000058,3,25,0.0033704124841465,1.2065526355919143e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000081,3,26,0.0007487460978558,5.202595465899061e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0005781236694859,5.0117056270037746e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0002063135372819,3.1482934120139034e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.666666666666666,2.9999999999999996,3,29,0.0007430032107686,2.959571434308385e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,30,0.0007893242041044,4.141474985998607e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0007800764570998,2.9282846995691034e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,0,4.861625653714122e-05,7.157341386275163e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,1,0.0002505939398638,6.852813111689568e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002567,3,2,0.0003633090501988,1.9498115217242937e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,3,0.0003313877500799,1.4042837843889184e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,4,0.0001854523325337,4.482121530359342e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0005001543500413,7.252666333104572e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000924,3,6,9.65493420987019e-05,1.9036914741479337e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,7,3.8805128640620094e-05,3.9753772405750606e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000202,3,8,0.000188487842951,1.078909919597724e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,9,1.863602626936354e-05,1.1027873735445611e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0001368091367253,9.282182585298546e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0003860760862083,1.5557993580293372e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,12,5.99428986726804e-05,5.139555006009281e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,13,0.0003155259241389,2.0806563633062926e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001914,3,14,5.151049137533287e-05,2.3571340925458923e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.000522094134895,2.2887312977413875e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,16,0.0001969667505102,8.235691245740488e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0001816946266172,7.702288589653777e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000202,3,18,0.0002728259102439,1.2434531374071842e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0004067898596548,7.000324538689382e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,20,0.0002083284815809,6.154446761586644e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,21,3.8652870003904864e-05,4.91254592580719e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0002352956091083,6.44160779289041e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0001050645839369,1.117715253788644e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000114,3,24,0.000227046107065,6.794569355445236e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,25,3.803743186087693e-05,1.3406456404453106e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000103,3,26,0.0003964361006038,2.534230079349548e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,27,0.0001046268601863,4.196952999825785e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.0001700871848094,2.7939738143738523e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,29,0.0001725002042786,5.280126950408039e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000058,3,30,0.0001251899510481,2.256585512030325e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,31,0.0001392575264592,1.6883971303252465e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000103,3,0,0.0037076155919954,1.5920763690225812e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000081,3,1,0.0018093716202024,2.808532845406662e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,2,0.0010902820336537,4.89439855940983e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.0056749510910988,0.0003535530091602,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001257,3,4,0.0017852663208866,7.321923119364199e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000058,3,5,0.0022724626779066,0.0001971387404651,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0024232879869226,4.83912320411321e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.000921150125231,1.0731130809841513e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,8,0.0021115513928111,5.240922867596496e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000158,3,9,0.000101376389059,2.027694979546433e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,10,0.000272753211051,9.531295982266731e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000114,3,11,0.0002204642992075,5.816660026298159e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0014009032519285,3.79215805312561e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.0016940308734104,1.588671889021171e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000081,3,14,0.0025338051526526,2.1846647283116165e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000158,3,15,0.0046606669656065,2.007269451879339e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000046,3,16,0.0014149811453049,1.4849207819626443e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0002638637325965,5.833878716282162e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0007256020670148,4.547346356484077e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001363,3,19,0.0010200764076693,1.2926880461932308e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0017195097994686,1.5507973084773982e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0015388269042974,1.1045099486220148e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0009325804148046,1.266318319174224e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000058,3,23,0.0006579966630269,1.2367163509720902e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,24,0.0008188909719489,6.7227254911731865e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,25,0.0009972201913205,2.2925426482707975e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000058,3,26,0.0036685930630224,2.3372848539318587e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0020828763300804,3.569447050750444e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0001998563006306,3.416296922690469e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666661,3.0000000000000004,3,29,0.0047202753059825,0.0009660521223851,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.002415780930744,1.6531764294595845e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0003188198063765,1.11455211873518e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,0,0.0004544608301782,1.4959532710329096e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0002866465265204,2.3295574699693186e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.000187671506478,1.4224994629821685e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,3,5.812502550501248e-05,1.26689942766972e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000047,3,4,0.0001271854329615,2.8825973123703994e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,5,0.000338688427897,0.000449315230978,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,6,9.390282185304089e-05,2.47342937132573e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,7,0.0001712695746898,8.793291040625968e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,8,0.0003783742358981,1.0604534132324091e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,9,1.863602626934794e-05,2.966071899240417e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.000327533933367,4.296911889263707e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.00000000000007,3,11,5.154099136465232e-05,1.9851872623078866e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.00000000000017,3,12,0.0001013258009762,7.666431938626141e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,13,0.0001368091367251,2.509947292079281e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,14,0.0002270001242515,7.833855462810848e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.000148374014702,5.862787959552225e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000137,3,16,0.0001969667505102,5.292271456879335e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,17,0.001324399332057,5.916874970846697e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,18,0.0006077825568385,0.0002546644663068,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,19,0.0007134998948898,6.39335775965743e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,20,0.0002091539695164,5.493381389446398e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,21,0.0006024086974781,8.913094496133526e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001803,3,22,9.622866731095206e-05,1.4805717612518773e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000147,3,23,5.795128073735763e-05,7.461723820949491e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.0001884396242607,4.004534084743223e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000137,3,25,0.0003103667966168,6.928816791819979e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0001317299746756,4.153476579213248e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0001610992803684,5.2815956845606e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000137,3,28,4.8616256537040576e-05,5.0916370891264435e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,29,0.0006328112037734,0.0189253366129312,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0002447499795693,1.4536605714555889e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000158,3,31,0.0008409912413323,4.071846884611259e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,0,0.0006560776304595,7.867980396824843e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000158,3,1,0.0015522228491168,2.3557028878552027e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002567,3,2,0.0002063135372818,2.411175149728654e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666666,3.0000000000002567,3,3,0.0015578348019959,2.3986169208962218e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,4,0.0086499527390969,7.430546772200576e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,5,0.0018538441712842,8.234422135372084e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,6,0.000378962017956,7.241092855953259e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,7,0.0005759995394453,0.0001634329392896,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000246,3,8,0.0006000708080557,3.724226024862379e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,9,0.0005589050562165,6.52191113551194e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0015628630864802,6.635580263587671e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000137,3,11,0.0033088013050838,1.3307910723354266e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,12,0.0002641418624953,7.980908142065794e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002354,3,13,0.001602140209532,5.476749852301863e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000147,3,14,0.0012335921627533,5.21453604849778e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000203,3,15,0.0043634593760607,1.2770386983708127e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,16,0.0004627962573267,1.795121973499963e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0011986545472937,1.8224901460301173e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,18,0.0032252297355465,0.001921746507225,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0047354574226118,1.0236967771909412e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.000644658500571,4.769258606495889e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002136,3,21,0.0020290612545238,5.227599520622902e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,22,0.0001998563006304,1.48672349025747e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,23,0.0003188198063764,1.7978331408143844e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0007085756418963,1.763145012982799e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0013321725223393,8.813799584493377e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,26,0.0005042952261636,1.279092181326188e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,27,0.0006041943823227,1.6719901578136116e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.0009306434181059,4.347485962431818e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,29,0.0007846759832583,1.2842692208576142e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.0002088412698886,2.160038476764335e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,31,0.0002024330714188,6.475790029514824e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000147,3,0,0.0002148113849225,5.059693555155646e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,1,0.0001306908861619,1.2546503837175875e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,2,1.534925354557349e-05,1.0594858324007223e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000137,3,3,0.000242084283459,1.817746842212046e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0003476431434402,4.729532767288023e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0003321901199077,6.862048266869539e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,6,7.798312717292917e-05,7.911005184274229e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0005340643417692,2.7427395084505845e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0001320586758142,7.217919595782273e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0003081562834655,9.192024481954406e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000002136,3,10,0.0003149778560154,5.680192763281887e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,11,0.0002607229300567,4.520934739387238e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,12,0.0002941797758177,2.117999553893038e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.00054781724694,1.752388636760962e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000137,3,14,5.5347486014959645e-05,1.7788881478990328e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000058,3,15,0.0002006970040282,2.9302138494107755e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0001377838510033,1.5912604567368546e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,17,6.433502688284949e-05,3.4341707256674544e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,18,3.3654883776789984e-05,1.8148149649760108e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0001189851281271,8.161995524447226e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,20,0.0001478915004956,2.4245114809598144e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0003093874834974,1.0401886694346091e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0003819369846889,2.474502824918413e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,23,5.596885466049208e-05,9.720668714415897e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000137,3,24,0.0002652081150734,1.9233858950282374e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.666666666666666,3.0000000000000004,3,25,0.0001735785411889,1.8672174917646275e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0002278935096411,6.696601943374544e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000915,3,27,0.0002939023259022,6.468764416501658e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0003319900028719,1.3300206284403177e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,29,2.6708684832834264e-06,5.313527395856234e-13,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000147,3,30,4.487465308537925e-05,3.7710057299141486e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000125,3,31,0.0007160039371727,1.37950451220938e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,0,0.0018453279762378,3.416350486513565e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0006938465846608,3.4374290179484436e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,2,8.276131672427863e-05,2.8897950699743116e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,3,0.000959454860164,3.654558844462378e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000081,3,4,0.0018919847190352,2.204603562462587e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0009139652944027,6.958207347678328e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0004223963159913,1.9914958571154185e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000114,3,7,0.0028895356755027,6.750323762211183e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,8,0.0007157785901153,1.6000408797030394e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0016769005673763,2.1073325854692705e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001363,3,10,0.0010919170144051,5.5411239852603684e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0014093844043731,1.204699103688985e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000047,3,12,0.0025322213114095,2.3806335172670964e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0029807991477352,4.155835659642602e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,14,0.0004618723776104,4.608226246809404e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.00000000000007,3,15,0.0010919143317748,3.191527931672489e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.000745764046497,1.8935781834418664e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,17,0.0016389605259766,3.503961028169222e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,18,0.00018177808344,3.4722624776445345e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666661,2.9999999999999996,3,19,0.0006998747466866,1.21467502845747e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0007882397762609,6.364943939028632e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,21,0.0016541008933245,3.207488025426882e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,22,0.0004668815997715,3.4093332920422264e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0002613765599577,1.202824506675148e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,24,0.0006692650495157,8.726196660497406e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000137,3,25,0.0007545630835718,4.849979309013523e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0012278508594962,2.0889700844180513e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0030242372298057,3.697247706440435e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0018072414341605,4.326063845453963e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,29,0.0001395510073147,1.0116796289602804e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,30,0.0007266905290806,1.3734966499052703e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,31,0.0028929888528333,8.417431033505416e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,0,0.000242084283459,4.1396784587621584e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0002211552076202,1.461633259048196e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000159,3,2,0.0003060418325013,2.9346117163699134e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0001104712899689,2.1726156433413716e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,4,0.0001623418012074,1.6934212056534972e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,5,5.235032859559804e-05,1.2350445112324544e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,6,0.0001630133414919,2.365087015587639e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,7,0.0002528533726963,2.167042482709017e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,8,0.0001980618225539,1.26303732050626e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,9,0.0001424141444517,3.4329361585478793e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0002470004692778,1.0960017339136247e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000147,3,11,5.531367703354838e-05,7.387848111506033e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,12,4.919620986465072e-05,1.9520363104026394e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000158,3,13,0.0003297620425179,5.912793306352768e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,14,2.1605707105386655e-05,3.950195726089803e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000924,3,15,0.0003105606059582,3.1451989983834396e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,16,0.0003681373002247,3.4476173037447303e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0004184398058467,4.6341457517133534e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,18,6.260500218691379e-06,3.464117881436413e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0001863472140694,1.9219532218757653e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0001831910728525,6.798583918440274e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,21,5.5968854660616926e-05,2.631094676041739e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0001618788320228,1.6388987078742626e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,23,0.0002477429246536,9.18847220539406e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000081,3,24,0.0001378946012655,2.345225569758509e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,25,3.658858875803972e-05,8.895773007177475e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000001363,3,26,0.0002875369271852,3.7075022055937116e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,27,1.5349253545684195e-05,8.263101314355536e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000159,3,28,0.000320973608708,1.445291510435602e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,29,0.000249800013971,1.3888785027037441e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,30,0.0001555138726666,6.45560183435213e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.000339260819091,9.513342589175868e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,0,0.0010550869446291,4.5211111226195156e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.001199291467272,6.10456293067732e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,2,0.0014799296322577,2.096894302679116e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000081,3,3,0.0006007695634738,6.318742096188357e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000159,3,4,0.0007541675159096,3.62153889815227e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,5,0.0002827172147684,3.1174957141276886e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000159,3,6,0.0018276295310641,7.361620378594254e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0008211108867382,4.1295421482353476e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,8,0.0006205198759379,2.4852136286215346e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,9,0.0007722281277129,7.427775063253406e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,10,0.0013433520327033,3.1314925401210925e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0002946790716091,1.3768391553791192e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0009680578547528,2.6098121447395904e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,13,0.0017948850674754,1.3660181697598583e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,14,0.0001175938451561,7.677436464839566e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,15,0.0019742530183445,1.0706761728368301e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,16,0.0005393787971517,1.0954225426816103e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0021997854770732,1.405434666714712e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,18,3.3910384183686124e-05,1.3708523205636711e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,19,0.0009931575795991,5.875544774183509e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000047,3,20,0.0016181716499846,8.238710004748486e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666661,3.0000000000000004,3,21,0.0002957191223494,7.066288396061804e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0006938465846607,1.469035353583374e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,23,4.840064176492127e-05,1.2540537498640295e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,24,0.0007507556931701,6.523595144018458e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0001986803728171,3.284579498174824e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.001840203512044,1.5919376512817842e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,27,8.276131672425169e-05,2.7069966274662374e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0007826149695435,4.463560138773019e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,29,0.0017791715691788,6.539671918450048e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.000844384989565,1.896322924235115e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000035,3,31,0.0018255426627256,2.705116043902806e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0001655000213891,3.6215437564885195e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0002126616584485,1.7690284900255473e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,2,0.0001853890024978,6.930872937856512e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000114,3,3,0.0003476431434401,5.437295769082642e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,4,2.704062933458542e-05,1.2192341815218011e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,5,0.0002875369271852,2.149551330732358e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0006177818607439,8.925794776628075e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,7,8.019568944813144e-05,6.9644285934263374e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,8,4.955168638167593e-05,4.546809597218705e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000058,3,9,7.798312717283176e-05,1.1267682353299411e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002673,3,10,0.0001500128062747,4.8154136427281594e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0006294501551205,4.5123062140428107e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000235,3,12,5.891709868400842e-05,2.9053026651830255e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,13,0.0004879367245927,3.991304783284148e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,14,0.0002867414898154,9.30750099936974e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002567,3,15,0.0002263578731492,5.8165503806711826e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,16,0.0002364918371885,5.5803069091959216e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0002278935096413,1.7278884653071318e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,18,0.0004256109612198,3.2829586126251633e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.0001377838510034,2.0880873511072125e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0005984398260906,2.5856026593125347e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,21,0.0002600352174277,5.759323301571283e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0002493677292498,5.894873925225475e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0002716565891564,1.301612141087616e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002673,3,24,0.0004118906074957,2.801900443801735e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.0001245158078219,1.3743097772486923e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0002972363421814,8.48482898833928e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002243,3,27,0.0004937050116176,8.009715386005294e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000081,3,28,0.0001839050147769,4.364032306963815e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0004865232696566,9.262196350378358e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,30,8.110584227243796e-05,5.1510649101600445e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,31,0.0001186020762481,1.9742583378397192e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002127,3,0,0.0019900968663204,8.87589284352417e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0022809399145016,8.378809967727878e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.00000000000007,3,2,0.0009866748434156,9.183423425376309e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.001152631441582,2.0653189931292e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0004350944320856,2.4812644319327333e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,5,0.0007826149695434,2.6988538353780783e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000047,3,6,0.0001442129474149,4.130694240069983e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,7,0.0025743413427627,0.0001611645124282,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,8,0.0016181716499845,3.9672597551336134e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001696,3,9,0.0024272546259718,2.2884110964380493e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,10,0.0013373124286627,1.7632132132954385e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000081,3,11,0.0021201256474222,1.2653529859240236e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0003009106129709,3.1773459427483995e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000047,3,13,0.0005689972077306,4.997901822761909e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000159,3,14,0.000772228127713,3.2140395806717213e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000147,3,15,0.0004095925887942,2.9957322659889584e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,16,0.0004876119603011,2.7843750703073872e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,17,0.0004954826781886,9.924784066925242e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,18,0.0064344012552785,0.001009169782186,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000235,3,19,0.0044287003035301,0.0003434763696926,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0002957191223493,5.681508992483581e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,21,0.0013079192742511,6.0407281896764e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,22,0.003293468540468,0.0001306246614463,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,23,0.0046058191165558,2.1311724821722856e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000158,3,24,0.0005898656751281,1.3923905301552373e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000235,3,25,0.0030363921558925,0.0002832465386485,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000915,3,26,0.0007545630835719,4.507335233188056e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0016916465903882,3.4261429259009192e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.001692747926455,1.5280958861249985e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000047,3,29,0.0005393787971518,3.076000089108453e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000159,3,30,0.0004833477662196,1.9078839535113243e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000159,3,31,0.0008607198062871,6.655653806234004e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,0,0.0002306391094725,1.071831896826903e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0009247626115111,1.2721992349823232e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0001839050147769,7.30635027667116e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,3,0.0004716781781253,1.4383050022972452e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0004184398058466,5.987226129395625e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,5,0.001522351488383,7.885561241965954e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0001869918743507,2.8036620352011223e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,7,3.093193316718288e-05,2.89504169183028e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.000190926209427,2.4141743319713026e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001363,3,9,0.0008093648935425,2.0531702423127747e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.000130690886162,1.454557023106862e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0001234674436346,3.3857403523356934e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000081,3,12,0.0004919529416067,8.578446180478892e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,13,0.000106113510456,1.1901351212379434e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,14,9.004183572922414e-06,3.4364862076934526e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000035,3,15,0.0010063302843637,1.0085668474104148e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,16,0.000115489816266,4.910696291938379e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001807,3,17,0.0005898749310574,1.476502201204385e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,18,5.5968854660454865e-05,1.5697383026244073e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000202,3,19,4.6325933698439435e-05,4.607070054707551e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000035,3,20,0.0005712858635785,5.763825858617072e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,21,0.0007741854798211,1.37368514715031,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,22,0.0003425672781342,1.3000232113657017e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,23,5.0475371124935024e-05,1.28371748153017e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,24,0.0001449157252566,1.2167336941558458e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000001914,3,25,0.0003483325964581,0.0006545803362263,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,26,0.0007357452904113,4.298303695944804e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0007044116441324,7.722782130200394e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0001384130433585,2.6588142413366387e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000158,3,29,0.0001035923992314,5.0742138173662936e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,30,5.2350328595569976e-05,2.0854041789452274e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000114,3,31,0.0006570770260836,1.9859870153376275e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000047,3,0,0.0009711715730357,1.2629446967209411e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,1,0.0010846695092392,6.931720638301407e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001807,3,2,0.0006154370888393,5.653317556188731e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,3,0.0022794638031975,1.954478009944642e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.000175757319921,3.916460872632762e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0003830422153045,3.0116569536087214e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,6,0.0004668815997716,3.1286256778030284e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002354,3,7,0.0040576125720992,0.0010251144881753,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,8,0.000768579731078,1.7738478183075742e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,9,0.0037217943926,1.1765713836878347e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,10,0.0006205198759379,5.134578950648044e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0022791125320318,2.4961015046708976e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,12,0.0013356566851742,1.2525804079722084e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,13,0.0018246027579393,2.6779443161838463e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666666,3.000000000000058,3,14,4.8400641764746215e-05,2.4375986168001297e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001257,3,15,0.0043783029416088,8.400886108514709e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000147,3,16,0.0008760599511688,6.849050299362626e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0014421001404053,9.33928450719089e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002567,3,18,0.0006998747466865,0.0002180667018148,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,19,0.001229109027586,1.910639319152929e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,20,0.0005935897762413,2.0459951664902005e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0014799296322575,3.435506397674205e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,22,0.0015949832478725,3.2894336181333645e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,23,0.0028118774204461,1.5239783993954308e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000915,3,24,0.0014023067711592,2.480401232651741e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,25,0.00018177808344,1.3269176721385654e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0005710802514591,6.72308719132602e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,27,0.0034132353230709,5.001823279767573e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000159,3,28,0.0009139652944028,1.3584518776867072e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,29,0.001199291467272,2.3611952075493067e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666666,3.000000000000058,3,30,0.0009334432490629,4.348253072140844e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,31,0.0030265251188696,2.611998433399988e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,0,0.0002980496383565,4.241800689975311e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0006373729940462,4.016660995043001e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000147,3,2,0.0002342219345352,1.5912304809240802e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,3,0.0005513413972273,1.9701151409294225e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,4,0.0003397230153784,1.3097800636160085e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000158,3,5,0.0006126711655575,1.0226561384218921e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.0002677633491198,8.800658430689351e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0001854276260926,5.726659147160702e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,8,3.9540173689889834e-05,1.4015189009505755e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,9,0.0001528848944215,4.881441917546754e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,10,0.0003166976459409,3.2224536381291613e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000058,3,11,0.0003951657838343,1.422550965914392e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,12,9.006968606531858e-05,5.7039706294273e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.000277065302163,7.991232125796127e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000081,3,14,0.0007886290914116,5.536032745890221e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000058,3,15,0.0001319568215359,1.4168168862024023e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.000000000000047,3,16,9.006416698580823e-05,3.270947957023993e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0001112648305671,9.61325685799171e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,18,6.956329077625476e-05,2.59224641757698e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0004780851506316,1.12884923737121e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,20,6.886156007325317e-05,2.9257929413265026e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,21,0.0002555222361954,7.231365288712471e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,22,9.730689141204068e-05,2.1478729906150604e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0002981481742111,8.811102964831144e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,24,1.751817326128375e-05,3.9475089863585055e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,25,0.0003507725383824,9.392069795911691e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,26,4.723680478265577e-05,2.3567503504758777e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0003061601918604,2.664751531137314e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,28,0.0002163961453281,2.6129343139308003e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0003428738228986,4.3186840785746605e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,30,0.000411007530038,8.934410989479731e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666661,3.0000000000000004,3,31,0.0001561661095928,1.4388090719025675e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.15
0.03125,0.6666666666666667,3.0000000000001035,3,0,0.0016222444018094,1.059864445575691e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,1,0.0023341236204756,4.658565070255651e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,2,0.0011917861207493,1.2789598760918906e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,3,0.0014798036592444,6.41036787079526e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0018311034575252,3.540133313239287e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,5,0.0027978668725604,1.9964581031903232e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,6,0.001445895963373,2.858738123270206e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0009992857299175,1.6473750386458834e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,8,0.0004740863503735,1.159028341089292e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000081,3,9,0.0007146416632228,1.6690637763095983e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000114,3,10,0.0002876347422937,1.3596097582654912e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,11,0.0002434168419491,7.716938200060797e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,12,0.0009970972766272,1.986235620454315e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,13,0.0008990071945173,1.1521708053898693e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000114,3,14,0.0025697704253362,4.305621638546743e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,15,0.0021491217780454,4.0180213547242577e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000047,3,16,0.0006745673580687,3.4652090186304096e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000114,3,17,0.0006039553222626,2.8307187105608792e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000081,3,18,0.0005135607448,3.672306903024361e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,19,0.0006067275560772,4.3976116909270546e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0003672676717173,9.410304987075123e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,21,0.0017590427524697,2.178234294729353e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,22,0.0009643661865953,1.601059376104087e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0015865757703939,2.2604296771613586e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,24,9.455989705930026e-05,9.697687097876651e-11,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000035,3,25,0.001906023460445,2.744534979880178e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,26,0.0003694660603517,1.0585575314537636e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000058,3,27,0.0013662119564856,2.354595598068792e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0011537185503171,7.076978156375939e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.000000000000047,3,29,0.0021758343636919,1.5611627371890254e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0012073590185808,9.405880526270452e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,31,0.0013326170730684,1.5275817075183546e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,0.5,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,0,0.0002230868351891,1.4221883465539188e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000203,3,1,0.0001539317157137,1.938544794489429e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000202,3,2,0.0001114174103749,9.3250276461975e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,3,9.670843022070656e-05,4.631665941457155e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,4,9.730689141198476e-05,3.444206032477307e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000202,3,5,0.0003739980657564,1.907610958388363e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,6,7.082187571595233e-05,9.671912160838132e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000058,3,7,0.0001217446432629,4.264955055939859e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000147,3,8,0.0006639062529438,4.595657856027195e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,9,5.0147896277998304e-05,7.51623652253568e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0004087353463017,6.215932438658095e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,11,0.0003552877297067,4.508230901396105e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666661,2.9999999999999996,3,12,1.7518173261357946e-05,1.5790746488372374e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000114,3,13,0.0008873747823228,4.740474082915474e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,14,7.572066406152425e-05,1.5371164343329038e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000047,3,15,9.28825718852702e-05,2.0144457216815153e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,16,7.487910696178898e-05,5.6872284659475225e-12,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666666,3.000000000000147,3,17,0.0001753349537417,1.2663407891229952e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000137,3,18,9.371863467927592e-05,5.514533721087766e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,19,2.6222750264129263e-05,3.031255246886931e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0001281821924916,1.300259899891134e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000081,3,21,0.0001996070516986,4.135015299981971e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000125,3,22,9.787199238591984e-05,2.232474872048245e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,23,0.0001943110854105,3.444842843100344e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0001105475940949,6.454642601657822e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,25,0.0003464687949859,1.0708143378742644e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0002981481742113,1.1685172618679446e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,27,7.78271806874855e-05,5.742625488997298e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0001115311899943,1.2719092446068978e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,29,9.006416698584224e-05,5.222065226958431e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,30,6.97007893647058e-05,9.493770215170423e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000202,3,31,0.0003098172630098,7.569828167642956e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.15
0.03125,0.6666666666666667,3.000000000000081,3,0,0.0012144928260516,4.981543271517426e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000246,3,1,0.0007228158179002,4.677619858375582e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,2,0.0013462385484057,1.2780383176870958e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.00000000000007,3,3,0.0005257411819033,1.504589494096823e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,4,0.0029935357698396,8.405179634924098e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0013662119564856,8.916833826511254e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,6,0.0003496747387978,1.1560838930968413e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,7,0.0006586571840313,1.1854248261386671e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,8,0.0025934531781981,2.930967373782968e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,9,0.0005137651426305,1.9088042694774398e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,10,0.0022239148210132,1.7928588637326557e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,11,0.001928893328076,1.02619890796568e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,12,9.455989705911329e-05,4.594732152068552e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,13,0.0021445338524624,1.3280871817755495e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,14,0.000412098685363,5.3717533994958184e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,15,0.0005047341486648,4.4769802920946895e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0004057243717928,6.034963640237227e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000125,3,17,0.0008191054023934,3.155117212739152e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,18,0.0007723338333155,4.84055032487221e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,19,0.0014621920255009,2.0294008728085817e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0006804895243968,7.047468428034062e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,21,0.0010749393778933,1.3185248978113538e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000058,3,22,0.0013326170730684,1.250082518940677e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,23,0.0014912836303149,2.0128773174018367e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,24,0.0005950032843106,1.5697775418391737e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000047,3,25,0.0018779139591268,3.375669015780613e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,26,0.0018571675664251,1.5850766852241517e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,27,0.0004232943221703,1.8704088925005734e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666666,3.0000000000000124,3,28,0.0006067275560772,3.9903902405930224e-10,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,29,0.0006745673580687,1.8793969521216026e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,30,0.0003757353886416,2.3981947142781057e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,31,0.0003694660603517,2.0601930419259983e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,1.2,0.35
0.03125,0.6666666666666667,3.000000000000114,3,0,0.0002563963451061,6.819172065801435e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,1,0.0001761384503825,6.877870490370704e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,2,2.622275026417096e-05,2.4858455299357233e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0002552493544434,1.2350543337473156e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000046,3,4,0.0002892807183648,2.2355032060054994e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,5,7.782718068748169e-05,8.57762705921704e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666666,3.0000000000000124,3,6,0.0006277041633442,7.870486659907847e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.000580928575035,5.039124840287213e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000047,3,8,9.641263603538214e-05,7.915542695779377e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,9,0.0001793292521256,6.476874649372185e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000114,3,10,0.0003879057910376,1.9494210784783066e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000058,3,11,0.0002893039294892,1.3797812784431758e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,12,0.0001041546837934,1.836986155777799e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002127,3,13,8.507482534859881e-05,2.2554531444546725e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000114,3,14,0.0001033260337138,6.6993792772960464e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.0001295946832168,6.475111659598971e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,16,0.0007278457582845,8.476899914638768e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001257,3,17,0.0003789999299339,1.2946474573039985e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000001696,3,18,0.0003960901897471,1.3722536641829186e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,19,0.0002119112523412,9.065009700304327e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000235,3,20,0.0003061601918604,1.7100664464420046e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,21,1.7518173261357268e-05,2.6155739801952992e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000002243,3,22,4.7236804782654566e-05,8.08100019013669e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,23,0.0002004512947744,5.9146107192575326e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,24,0.000324786897157,8.80420635265321e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000058,3,25,0.0001059969086169,6.774322208131914e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,26,0.000128074657497,1.1498989160029663e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,27,6.886156007307e-05,2.1547404121912867e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,28,4.90057324861289e-05,1.3188785620627662e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0001816386701423,5.7814300292599624e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.000000000000125,3,30,0.0002241587360752,8.330547368827783e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,31,0.0001546961352256,4.842776553142617e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,0,0.0008819244162238,4.074052922335847e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,1,0.0009284566706716,1.0382620343668378e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0007622062485054,1.2002856969874966e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,3,0.0015889718243627,9.37019216332767e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,4,0.0005633659214491,1.4540686116287813e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,5,0.0010738896626449,1.9935255347939284e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000002354,3,6,0.0015754172985614,5.1807406031195544e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,7,0.0009329472950133,3.5344714370576085e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,8,0.0006884950274177,1.9559249717112458e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,9,0.0011151796653372,1.357394037453053e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000147,3,10,0.0018112738237523,1.1704215907833806e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0010727182289905,1.4054090041128333e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.0026788448815719,0.0001765824181805,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,13,0.0003812081068886,4.421398535214798e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001803,3,14,0.0072937250348808,4.8111942994390955e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000125,3,15,0.0008391377409869,2.605294605548171e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,16,0.0059795368053939,3.3518517471489046e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000002243,3,17,0.0014916340173163,2.009416498456729e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,18,0.0010740394748676,9.006600208725623e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000924,3,19,0.0006266696279298,4.486000869721462e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,20,0.0005016089166469,4.685437207791956e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,21,0.0027209946500978,1.9649685757413004e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,22,0.0002050022128463,1.3329260184030328e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,23,0.0008484741931943,5.014072241046349e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000355,3,24,0.0040769010899587,0.0003296758584335,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,25,0.0017885275441532,1.0385168792652058e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000697,3,26,3.5512687972599674e-05,1.9367680379640017e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.000000000000047,3,27,0.0004848959924637,3.905095636022746e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,28,0.0017242872312149,3.475174425274581e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,29,0.0018039305572281,9.05114866047292e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000001807,3,30,0.0015624003405342,9.941696566791964e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,31,0.0012144465332219,2.4806184660706837e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.4,0.35
0.03125,0.6666666666666667,3.0000000000000915,3,0,4.798297614800032e-05,7.234637048174395e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,1,4.5003650957131e-05,4.040026839844643e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,2,0.0001763648011678,2.0459774595716184e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000069,3,3,0.0014112865134037,1.59056028458037e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,4,8.837954362580651e-05,2.8019421071033496e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666659,3.0000000000000004,3,5,7.782718068744161e-05,1.5744366284112262e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,6,0.0007057927125703,3.2671836980602437e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000114,3,7,0.0001713632209991,1.2035702446758836e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0001041546837934,8.899577166249698e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,9,4.298848867899182e-05,5.141449044112326e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000235,3,10,0.0005267289504644,9.828369598736217e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,11,0.0002789604431172,7.008203653363201e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,12,0.0001281821924917,1.679690583591184e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000697,3,13,0.0006119522292835,6.844209345768366e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,14,0.0008406232620604,2.1252645573726593e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000002354,3,15,0.0008901536839,1.0547423802163564e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000103,3,16,0.0001611109322747,4.03487859012557e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,17,0.0003006845196802,6.10266129508482e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,18,0.000162647709965,3.2083542575182286e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000047,3,19,0.0006708755089275,8.866904476227584e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0003282105809495,7.106589803194133e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000081,3,21,0.0002028909084901,9.001688018119185e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000058,3,22,0.0010653565076672,1.5151655179971672e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,23,0.0001364087321671,1.703401637290047e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,24,0.0007900950398216,0.0006079841011467,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000081,3,25,0.0003567551238773,3.805783726736697e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000235,3,26,9.115692710347044e-05,1.0383549843598482e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000355,3,27,0.0008033005379332,2.7447266111771127e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,2.9999999999999996,3,28,0.0005874660557142,1.463024823172369e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000058,3,29,0.0007746655605522,6.956301964696021e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000124,3,30,0.0005822722174597,9.339703720133484e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.0000000000000115,3,31,0.0003119626092918,0.0007343466278058,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.15
0.03125,0.6666666666666667,3.000000000000114,3,0,0.0010531042829595,7.91932205826699e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,1,0.0006659638304372,7.657158530039833e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,2,0.0026487910864759,0.0023990411752466,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000125,3,3,0.0032567864121963,1.7871851449235013e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,4,0.0005257411819035,3.492360515830501e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666659,3.0000000000000004,3,5,0.0008484741931942,1.3898737545870433e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,6,0.000556669096039,1.0296761552076356e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000915,3,7,0.0005625457109063,8.523139432588546e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,8,0.0006344905683303,3.765070839993038e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,9,3.551268797270889e-05,2.586951764474238e-09,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,10,0.0004232943221704,3.122783508665384e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,11,0.0003875976134172,1.6164407151319488e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,12,0.005107954481601,0.0003714288319578,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,13,0.0015213953381759,9.540016399691094e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,14,0.002591692949499,0.0009660937197363,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,15,0.0001417136609539,1.7394234349655878e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000081,3,16,0.0030019891242736,6.754750240628834e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000235,3,17,0.0016289136384763,0.0003393716257722,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000035,3,18,0.0005511974001394,2.5315932997309582e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000158,3,19,0.000619785690394,7.700202525057667e-08,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,20,0.0017150949600125,6.592682153790588e-07,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,21,0.0051341798904261,5.449648921442655e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,2.9999999999999996,3,22,0.0010708472614139,3.761809226346967e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001035,3,23,0.0021107154312978,2.9764002748603592e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002127,3,24,0.000885745358882,1.068131717677714e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000114,3,25,0.0003609785229455,2.871421089205599e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000115,3,26,0.0005702868275392,1.3826216852395984e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000001914,3,27,0.0010541957308985,1.8601251007313655e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000000124,3,28,0.0004848959924637,6.252206551483683e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000137,3,29,0.0039755579105145,4.763556050303481e-06,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.000000000000058,3,30,0.0012399802737202,1.9744547535511748e-05,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35
0.03125,0.6666666666666667,3.0000000000002354,3,31,0.003758168365392,0.0001239782195382,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/row_metrics.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,True,2.9,0.35


==> report/aggregated/summary_all.csv <==
experiment,dataset,subject,split,source_session,target_session,n_source,n_target_adapt,n_target_test,dimension,ot_seconds,split_score_avg,split_score_mean_unweighted,effective_support_avg,effective_support_mean_unweighted,active_support_mean,monge_defect,intrinsic_mismatch_over_monge_defect,intrinsic_tangent_discrepancy,intrinsic_iterations_tangent_init_mean,intrinsic_converged_tangent_init_fraction,label_agnostic_ot,method,plan_fit_energy,excess_energy,normalized_excess,target_mismatch,mismatch_seconds,hadamard_gap_rhs,hadamard_gap_ratio_rhs_over_lhs,accuracy,balanced_accuracy,macro_f1,class_prototype_alignment,source_file,source_dir,beta,dispersion,seed,n_target,intrinsic_iterations_source_init_mean,intrinsic_converged_source_init_fraction,alpha,cap_radius,tangent_defined_fraction,intrinsic_iterations_mean,intrinsic_converged_fraction
eeg_spd,BNCI2014_001,1.0,0.0,0train,1test,64,192.0,96.0,22.0,1.3426524999958929,0.6666666666666667,0.6666666666666667,3.0000000000000777,3.0000000000000777,3.0,1.1020990526573025,0.999999999999999,0.0022628928176576,6.25,1.0,True,intrinsic,1.1020990526573025,0.0,0.0,1.1020990526573011,0.0006584170041605,1.99433292859186e-26,1.99433292859186e-11,0.7708333333333334,0.7708333333333334,0.7654443117857752,0.4907724027912351,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,0.0,0train,1test,64,192.0,96.0,22.0,1.3426524999958929,0.6666666666666667,0.6666666666666667,3.0000000000000777,3.0000000000000777,3.0,1.1020990526573025,0.999999999999999,0.0022628928176576,6.25,1.0,True,tangent,1.1032930449826983,0.0011939923253958,0.0010833802302224,1.1032930449826976,0.000604792003287,0.0011314464088288,0.9476161485826132,0.7708333333333334,0.7708333333333334,0.7654443117857752,0.492973597633324,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,0.0,0train,1test,64,192.0,96.0,22.0,1.3426524999958929,0.6666666666666667,0.6666666666666667,3.0000000000000777,3.0000000000000777,3.0,1.1020990526573025,0.999999999999999,0.0022628928176576,6.25,1.0,True,map,2.194252992489494,1.0921539398321911,0.9909762078089694,1.86127613896236,0.0008612919918959,1.0837648940540583,0.992318806468416,0.7291666666666666,0.7291666666666666,0.7235728108369618,0.5909699200147022,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,0.0,0train,1test,64,192.0,96.0,22.0,1.3426524999958929,0.6666666666666667,0.6666666666666667,3.0000000000000777,3.0000000000000777,3.0,1.1020990526573025,0.999999999999999,0.0022628928176576,6.25,1.0,True,log_euclidean,1.1135018645010133,0.0114028118437108,0.0103464491836892,1.113501864501012,0.0005640000017592,0.01071682801484,0.939840818363666,0.75,0.75,0.745461060678452,0.5059161243097311,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,0.0,0train,1test,64,192.0,96.0,22.0,1.3426524999958929,0.6666666666666667,0.6666666666666667,3.0000000000000777,3.0000000000000777,3.0,1.1020990526573025,0.999999999999999,0.0022628928176576,6.25,1.0,True,identity,3.3611021858244703,2.259003133167168,2.0497278604136544,3.3611021858244703,0.0008692909905221,2.2241808298473345,0.9845851018050552,0.71875,0.71875,0.7105979748221127,1.1358284945935908,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012068750074831,0.6666666666666667,0.6666666666666667,3.0000000000001164,3.0000000000001164,3.0,1.0918898282225142,0.999999999999999,0.0024004850882192,6.359375,1.0,True,intrinsic,1.0918898282225142,0.0,0.0,1.0918898282225131,0.0002687919914023,2.1183734674029382e-26,2.1183734674029378e-11,0.75,0.75,0.7495341221595021,0.4955862368352743,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012068750074831,0.6666666666666667,0.6666666666666667,3.0000000000001164,3.0000000000001164,3.0,1.0918898282225142,0.999999999999999,0.0024004850882192,6.359375,1.0,True,tangent,1.093160387011899,0.001270558789385,0.001163632773696,1.0931603870118982,0.0005663329939125,0.0012002425441096,0.9446572280929564,0.75,0.75,0.7495341221595021,0.498208525713555,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012068750074831,0.6666666666666667,0.6666666666666667,3.0000000000001164,3.0000000000001164,3.0,1.0918898282225142,0.999999999999999,0.0024004850882192,6.359375,1.0,True,map,2.210246368808451,1.1183565405859368,1.0242393615906356,1.8961781539980536,0.0008149170025717,1.1094913626369602,0.9920730307131465,0.71875,0.71875,0.7149245131767927,0.586843277410875,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012068750074831,0.6666666666666667,0.6666666666666667,3.0000000000001164,3.0000000000001164,3.0,1.0918898282225142,0.999999999999999,0.0024004850882192,6.359375,1.0,True,log_euclidean,1.1034595067106077,0.0115696784880934,0.0105960127011419,1.1034595067106066,0.0003599579940782,0.0108605972494139,0.938712105145429,0.75,0.75,0.7495341221595021,0.5058592557688483,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012068750074831,0.6666666666666667,0.6666666666666667,3.0000000000001164,3.0000000000001164,3.0,1.0918898282225142,0.999999999999999,0.0024004850882192,6.359375,1.0,True,identity,3.3971523231499705,2.3052624949274563,2.11125924552314,3.3971523231499705,0.0009784160065464,2.2693412872178587,0.9844177364666108,0.71875,0.71875,0.7189298796441653,1.152797796645344,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009465000039199,0.6666666666666667,0.6666666666666667,3.000000000000097,3.000000000000097,3.0,1.0636588365307853,0.9999999999999992,0.0023908961395642,6.296875,1.0,True,intrinsic,1.0636588365307853,0.0,0.0,1.0636588365307844,0.0002596670092316,1.8405775151878675e-26,1.8405775151878673e-11,0.6875,0.6875,0.6869021739130434,0.4813470817563943,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009465000039199,0.6666666666666667,0.6666666666666667,3.000000000000097,3.000000000000097,3.0,1.0636588365307853,0.9999999999999992,0.0023908961395642,6.296875,1.0,True,tangent,1.0649359999985109,0.0012771634677255,0.0012007266088167,1.06493599999851,0.0005830840091221,0.0011954480697821,0.936018058761948,0.6770833333333334,0.6770833333333334,0.6760212418300653,0.4841780596483548,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009465000039199,0.6666666666666667,0.6666666666666667,3.000000000000097,3.000000000000097,3.0,1.0636588365307853,0.9999999999999992,0.0023908961395642,6.296875,1.0,True,map,2.1419425587810923,1.078283722250307,1.013749602050242,1.8915444185585313,0.0008376250043511,1.0703447553451442,0.992637404477743,0.6770833333333334,0.6770833333333333,0.6678394601987951,0.5681193813254857,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009465000039199,0.6666666666666667,0.6666666666666667,3.000000000000097,3.000000000000097,3.0,1.0636588365307853,0.9999999999999992,0.0023908961395642,6.296875,1.0,True,log_euclidean,1.0747152781042757,0.0110564415734903,0.0103947254455685,1.0747152781042748,0.0004843329952564,0.0103718476621971,0.9380818949077956,0.6770833333333334,0.6770833333333334,0.6745745361049138,0.489594453188636,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,1.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009465000039199,0.6666666666666667,0.6666666666666667,3.000000000000097,3.000000000000097,3.0,1.0636588365307853,0.9999999999999992,0.0023908961395642,6.296875,1.0,True,identity,3.388335866074536,2.324677029543751,2.1855476114182295,3.388335866074536,0.0009351660119136,2.289267942281008,0.984768169163829,0.6979166666666666,0.6979166666666666,0.6977585206145362,1.1152112101685336,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2909216249972817,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.00007626958622,0.9967453829070382,0.0024409152471857,6.25,1.0,True,intrinsic,1.00007626958622,0.0,0.0,0.9968214042649592,0.0005122500006109,1.6396498085444808e-25,1.6396498085444808e-10,0.4270833333333333,0.4270833333333333,0.429867216117216,0.6213146811071089,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2909216249972817,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.00007626958622,0.9967453829070382,0.0024409152471857,6.25,1.0,True,tangent,1.0013606738453502,0.0012844042591302,0.0012843063056197,0.9981119846649322,0.0004131670139031,0.0012204576235929,0.9502129994643468,0.4270833333333333,0.4270833333333333,0.429867216117216,0.6228119250125791,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2909216249972817,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.00007626958622,0.9967453829070382,0.0024409152471857,6.25,1.0,True,map,2.03958051972383,1.0395042501376102,1.039424973624965,1.5390374435291752,0.0005966669996269,1.0333894461775652,0.9941175767590796,0.375,0.375,0.3803449301219149,0.649204374018916,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2909216249972817,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.00007626958622,0.9967453829070382,0.0024409152471857,6.25,1.0,True,log_euclidean,1.0097470013449352,0.0096707317587152,0.0096699942322564,1.0063964522581614,0.0004413339920574,0.0090798856458335,0.9389036809598958,0.4270833333333333,0.4270833333333333,0.4303954806145044,0.6294569231061771,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2909216249972817,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.00007626958622,0.9967453829070382,0.0024409152471857,6.25,1.0,True,identity,6.368512747726713,5.368436478140493,5.368027060937738,6.368512747726713,0.001207791006891,5.321917981892962,0.9913348148130376,0.4270833333333333,0.4270833333333333,0.4286857162435331,2.532977509939932,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012495840055635,0.6666666666666667,0.6666666666666667,3.000000000000056,3.000000000000056,3.0,1.0669801667047898,0.9855184068912216,0.0027723411267767,6.359375,1.0,True,intrinsic,1.0669801667047898,0.0,0.0,1.0515285940754344,0.0005479169922182,1.6804757581719902e-25,1.68047575817199e-10,0.3541666666666667,0.3541666666666666,0.3570949150966866,0.5810507639798252,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012495840055635,0.6666666666666667,0.6666666666666667,3.000000000000056,3.000000000000056,3.0,1.0669801667047898,0.9855184068912216,0.0027723411267767,6.359375,1.0,True,tangent,1.0684402201898664,0.0014600534850766,0.001368397961497,1.053082057955581,0.000473084000987,0.0013861705633886,0.9493971128844696,0.3541666666666667,0.3541666666666666,0.3570949150966866,0.5833731835518552,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012495840055635,0.6666666666666667,0.6666666666666667,3.000000000000056,3.000000000000056,3.0,1.0669801667047898,0.9855184068912216,0.0027723411267767,6.359375,1.0,True,map,2.0579663594403783,0.9909861927355884,0.9287765824139944,1.581892043996678,0.0008202079916372,0.9843218839988628,0.993275074077138,0.3854166666666667,0.3854166666666667,0.3991275518071717,0.6083920044977211,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012495840055635,0.6666666666666667,0.6666666666666667,3.000000000000056,3.000000000000056,3.0,1.0669801667047898,0.9855184068912216,0.0027723411267767,6.359375,1.0,True,log_euclidean,1.0759017389780534,0.0089215722732636,0.0083615165039258,1.0604264475510234,0.0004809579986613,0.008444884237808,0.9465690552231324,0.34375,0.34375,0.3403648008911167,0.5879765462048991,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0012495840055635,0.6666666666666667,0.6666666666666667,3.000000000000056,3.000000000000056,3.0,1.0669801667047898,0.9855184068912216,0.0027723411267767,6.359375,1.0,True,identity,6.539090154478348,5.472109987773559,5.128595786998891,6.539090154478348,0.0013561660016421,5.4218251591671285,0.9908107057937828,0.4791666666666667,0.4791666666666667,0.4097562429227009,2.473844823511861,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001221375001478,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.0110208876712492,0.9928539253110876,0.0026137029488537,6.203125,1.0,True,intrinsic,1.0110208876712492,0.0,0.0,1.0037960568959,0.0004554579936666,1.596694401510131e-25,1.596694401510131e-10,0.53125,0.53125,0.5360174139585904,0.4559272778424567,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001221375001478,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.0110208876712492,0.9928539253110876,0.0026137029488537,6.203125,1.0,True,tangent,1.0123978070264787,0.0013769193552295,0.0013619098992119,1.0052485327248464,0.0004164590063737,0.0013068514744264,0.9491125747219968,0.5208333333333334,0.5208333333333333,0.5264311270125224,0.4551004805781968,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001221375001478,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.0110208876712492,0.9928539253110876,0.0026137029488537,6.203125,1.0,True,map,2.0584803426420355,1.0474594549707863,1.0360413595246962,1.5776016685647736,0.0007518330094171,1.040929430757568,0.9937658453678282,0.46875,0.46875,0.4652803506350417,0.6492959864988879,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001221375001478,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.0110208876712492,0.9928539253110876,0.0026137029488537,6.203125,1.0,True,log_euclidean,1.0201556589782728,0.0091347713070235,0.0090351954330679,1.0121816060365534,0.0004727079940494,0.0086177760334552,0.9434035887498556,0.5208333333333334,0.5208333333333334,0.5245581131003125,0.4695748106147137,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,2.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001221375001478,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.0110208876712492,0.9928539253110876,0.0026137029488537,6.203125,1.0,True,identity,6.554369140826666,5.543348253155417,5.4829215901995605,6.554369140826666,0.0012889579957118,5.494267301129721,0.9911459735552864,0.5104166666666666,0.5104166666666667,0.4557452306964343,2.5438859265096165,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,0.0,0train,1test,64,192.0,96.0,22.0,1.7147057499969378,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.4968182156490188,0.9999999999999994,0.0051617458879981,7.28125,1.0,True,intrinsic,1.4968182156490188,0.0,0.0,1.496818215649018,0.0005289580003591,2.5639073251593975e-26,2.5639073251593975e-11,0.7395833333333334,0.7395833333333334,0.729198238254966,0.6417732993461565,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,0.0,0train,1test,64,192.0,96.0,22.0,1.7147057499969378,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.4968182156490188,0.9999999999999994,0.0051617458879981,7.28125,1.0,True,tangent,1.4995939510665617,0.0027757354175428,0.0018544238629132,1.4995939510665606,0.0004317499988246,0.0025808729439992,0.9297978934476114,0.7291666666666666,0.7291666666666666,0.7184854209047757,0.6430197017466844,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,0.0,0train,1test,64,192.0,96.0,22.0,1.7147057499969378,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.4968182156490188,0.9999999999999994,0.0051617458879981,7.28125,1.0,True,map,3.0008212157496095,1.5040030001005906,1.0048000380917708,2.4358870776405857,0.0007908749976195,1.4888557540653626,0.9899287128854032,0.71875,0.71875,0.7156903459058042,0.729447207124757,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,0.0,0train,1test,64,192.0,96.0,22.0,1.7147057499969378,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.4968182156490188,0.9999999999999994,0.0051617458879981,7.28125,1.0,True,log_euclidean,1.5187359932115516,0.0219177775625327,0.0146429121007384,1.5187359932115505,0.0004530829901341,0.0201914084457655,0.9212342988771676,0.75,0.75,0.7420640780155147,0.6464381147718129,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,0.0,0train,1test,64,192.0,96.0,22.0,1.7147057499969378,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,1.4968182156490188,0.9999999999999994,0.0051617458879981,7.28125,1.0,True,identity,4.5370801826068625,3.0402619669578437,2.0311497649964054,4.5370801826068625,0.0008109579939628,2.982113277694176,0.9808737898590192,0.6979166666666666,0.6979166666666667,0.6861703850581504,1.4796553692694792,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009034170070663,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,1.4360207459401324,0.9999999999999992,0.0048912107827347,7.140625,1.0,True,intrinsic,1.4360207459401324,0.0,0.0,1.4360207459401315,0.0005133340018801,2.554071023154521e-26,2.5540710231545207e-11,0.6145833333333334,0.6145833333333334,0.6121725979938691,0.6975031560613212,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009034170070663,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,1.4360207459401324,0.9999999999999992,0.0048912107827347,7.140625,1.0,True,tangent,1.4386303630463615,0.0026096171062293,0.0018172558534458,1.4386303630463608,0.0003726669965544,0.0024456053913674,0.9371510423999058,0.6145833333333334,0.6145833333333334,0.6121725979938691,0.7042262237558463,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009034170070663,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,1.4360207459401324,0.9999999999999992,0.0048912107827347,7.140625,1.0,True,map,2.8690437525367445,1.433023006596612,0.9979124679417096,2.3637249109424783,0.0007493750017601,1.4183262717447689,0.9897442436135429,0.59375,0.59375,0.5881824810865007,0.7610953826637087,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009034170070663,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,1.4360207459401324,0.9999999999999992,0.0048912107827347,7.140625,1.0,True,log_euclidean,1.4555095678695598,0.0194888219294273,0.0135714069483504,1.455509567869559,0.0003410420031286,0.0182231363523813,0.9350558190931572,0.6145833333333334,0.6145833333333334,0.6118064246975385,0.7175334657274799,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009034170070663,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,1.4360207459401324,0.9999999999999992,0.0048912107827347,7.140625,1.0,True,identity,4.526061863057712,3.0900411171175795,2.151808130804263,4.526061863057712,0.0012172909919172,3.032057930528683,0.9812354643866412,0.6354166666666666,0.6354166666666666,0.632341606133979,1.411102481243287,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009060419979505,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,1.4641851667687376,0.9999999999999994,0.0049378723808729,7.171875,1.0,True,intrinsic,1.4641851667687376,0.0,0.0,1.464185166768737,0.0003503330081002,2.423733848983159e-26,2.423733848983159e-11,0.6458333333333334,0.6458333333333334,0.6419059011164274,0.5822034126042531,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009060419979505,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,1.4641851667687376,0.9999999999999994,0.0049378723808729,7.171875,1.0,True,tangent,1.466841673789605,0.0026565070208675,0.0018143245001792,1.4668416737896044,0.0003492499963613,0.0024689361904366,0.9293919312249296,0.6458333333333334,0.6458333333333334,0.6419471297290846,0.5839686582956327,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009060419979505,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,1.4641851667687376,0.9999999999999994,0.0049378723808729,7.171875,1.0,True,map,2.9638402939726065,1.499655127203869,1.024225051066054,2.444996401874576,0.0006730830064043,1.4845495729133078,0.9899273146095092,0.6354166666666666,0.6354166666666666,0.6327991327288893,0.7058690336786342,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009060419979505,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,1.4641851667687376,0.9999999999999994,0.0049378723808729,7.171875,1.0,True,log_euclidean,1.484020971759273,0.0198358049905353,0.0135473336574706,1.4840209717592725,0.0003827920008916,0.0183937690020162,0.9273013629037395,0.6458333333333334,0.6458333333333334,0.6419059011164274,0.5952437289261936,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,3.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009060419979505,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,1.4641851667687376,0.9999999999999994,0.0049378723808729,7.171875,1.0,True,identity,4.336582486732942,2.8723973199642043,1.9617719023224391,4.336582486732942,0.0009084590128622,2.816478761868312,0.9805324431591556,0.5833333333333334,0.5833333333333333,0.5631669661520408,1.3798760380443444,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2977679160103437,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.0024997413676373,0.9999999999999992,0.0017970731699275,6.03125,1.0,True,intrinsic,1.0024997413676373,0.0,0.0,1.0024997413676364,0.0002781250077532,3.070217359355536e-26,3.0702173593555354e-11,0.4583333333333333,0.4583333333333332,0.4373052278436735,0.5466540753606711,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2977679160103437,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.0024997413676373,0.9999999999999992,0.0017970731699275,6.03125,1.0,True,tangent,1.003434092622522,0.0009343512548847,0.0009320214423298,1.0034340926225211,0.000362833001418,0.0008985365849638,0.9616689443786358,0.4479166666666667,0.4479166666666666,0.4240366165653981,0.5489403932933905,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2977679160103437,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.0024997413676373,0.9999999999999992,0.0017970731699275,6.03125,1.0,True,map,2.025875836039482,1.0233760946718449,1.020824297945182,1.7371111298396524,0.0008829580037854,1.0165737085318136,0.9933529948809168,0.5,0.5,0.4836742466318612,0.6535486804757056,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2977679160103437,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.0024997413676373,0.9999999999999992,0.0017970731699275,6.03125,1.0,True,log_euclidean,1.0111339504981902,0.0086342091305529,0.0086126796589232,1.011133950498189,0.0002724579971982,0.0082820093041623,0.9592087913247036,0.4583333333333333,0.4583333333333332,0.4373052278436735,0.5582924871677446,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2977679160103437,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.0024997413676373,0.9999999999999992,0.0017970731699275,6.03125,1.0,True,identity,3.778258603673106,2.7757588623054685,2.7688374847046875,3.778258603673106,0.0008053330093389,2.7409719590006336,0.9874676061464712,0.5520833333333334,0.5520833333333333,0.5480051764168539,1.630293085941437,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010475840099388,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.0075493946549288,0.9999999999999992,0.0018716300418272,6.03125,1.0,True,intrinsic,1.0075493946549288,0.0,0.0,1.007549394654928,0.0002978340053232,3.007461586933639e-26,3.007461586933639e-11,0.3541666666666667,0.3541666666666666,0.303016206862848,0.6965977991005389,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010475840099388,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.0075493946549288,0.9999999999999992,0.0018716300418272,6.03125,1.0,True,tangent,1.0085251374301514,0.0009757427752226,0.000968431702107,1.0085251374301507,0.0002637500001583,0.0009358150209135,0.9590796311046408,0.3541666666666667,0.3541666666666666,0.3035393882433356,0.698518783986137,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010475840099388,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.0075493946549288,0.9999999999999992,0.0018716300418272,6.03125,1.0,True,map,2.0373777126134156,1.0298283179584868,1.0221119911557173,1.7407734274339175,0.0009335840004496,1.022683898679078,0.9930625142513348,0.3854166666666667,0.3854166666666667,0.3417779523435454,0.7257458246279516,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010475840099388,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.0075493946549288,0.9999999999999992,0.0018716300418272,6.03125,1.0,True,log_euclidean,1.0164182377564104,0.0088688431014816,0.0088023903825767,1.0164182377564095,0.0003720840031746,0.0084819545647576,0.956376662401512,0.3541666666666667,0.3541666666666666,0.303016206862848,0.7059679590411595,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010475840099388,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.0075493946549288,0.9999999999999992,0.0018716300418272,6.03125,1.0,True,identity,3.749889404556492,2.7423400099015636,2.7217921269664163,3.749889404556492,0.0009542500047245,2.7068830487551465,0.9870705452210904,0.375,0.375,0.3552706730469256,1.6620921124670054,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009580420010024,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0204513649307076,0.9999999999999992,0.001812365133145,6.09375,1.0,True,intrinsic,1.0204513649307076,0.0,0.0,1.020451364930707,0.000228375007282,3.3799692175057783e-26,3.3799692175057776e-11,0.5729166666666666,0.5729166666666667,0.5692862016032747,0.5175009085949159,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009580420010024,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0204513649307076,0.9999999999999992,0.001812365133145,6.09375,1.0,True,tangent,1.0213960728938811,0.0009447079631736,0.0009257746088054,1.0213960728938805,0.0002958750119432,0.0009061825665724,0.9592197820882272,0.5729166666666666,0.5729166666666666,0.5695788090478744,0.5184021722496186,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009580420010024,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0204513649307076,0.9999999999999992,0.001812365133145,6.09375,1.0,True,map,2.060037041031734,1.0395856761010265,1.0187508310811244,1.759820774124381,0.0006128339882707,1.0322199355592787,0.9929147344840564,0.5416666666666666,0.5416666666666666,0.5400510029307655,0.6045595944879567,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009580420010024,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0204513649307076,0.9999999999999992,0.001812365133145,6.09375,1.0,True,log_euclidean,1.0290630888738077,0.0086117239431,0.0084391321713649,1.0290630888738068,0.0002199169975938,0.0082424678934737,0.9571217038462864,0.5729166666666666,0.5729166666666666,0.5695788090478744,0.5267788434593033,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,4.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009580420010024,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0204513649307076,0.9999999999999992,0.001812365133145,6.09375,1.0,True,identity,3.789603739067423,2.769152374136715,2.7136544369508004,3.789603739067423,0.0009677920024842,2.7346119458359825,0.9875267144475932,0.5416666666666666,0.5416666666666666,0.518905194961533,1.6144715031447014,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2659114169946406,0.6666666666666667,0.6666666666666667,3.000000000000085,3.000000000000085,3.0,0.9964086957318286,0.9999999999999992,0.0028027727660842,6.234375,1.0,True,intrinsic,0.9964086957318286,0.0,0.0,0.9964086957318276,0.0004486660036491,4.0119531813285085e-26,4.011953181328508e-11,0.2708333333333333,0.2708333333333333,0.271124899665419,0.5291457802096191,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2659114169946406,0.6666666666666667,0.6666666666666667,3.000000000000085,3.000000000000085,3.0,0.9964086957318286,0.9999999999999992,0.0028027727660842,6.234375,1.0,True,tangent,0.9978813483596508,0.0014726526278221,0.0014779604334349,0.9978813483596498,0.0003784580039791,0.0014013863830421,0.9516068871683986,0.2708333333333333,0.2708333333333333,0.271124899665419,0.5315415805294632,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2659114169946406,0.6666666666666667,0.6666666666666667,3.000000000000085,3.000000000000085,3.0,0.9964086957318286,0.9999999999999992,0.0028027727660842,6.234375,1.0,True,map,1.9623450252164307,0.9659363294846022,0.969417803780962,1.691354990965738,0.001270624998142,0.9590464539512212,0.9928671535347912,0.2604166666666667,0.2604166666666667,0.2602870813397129,0.6333007995270554,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2659114169946406,0.6666666666666667,0.6666666666666667,3.000000000000085,3.000000000000085,3.0,0.9964086957318286,0.9999999999999992,0.0028027727660842,6.234375,1.0,True,log_euclidean,1.003564392767464,0.0071556970356354,0.0071814879439403,1.0035643927674631,0.0003959580062655,0.0068444218490447,0.9564996694185758,0.2916666666666667,0.2916666666666667,0.2893578643578643,0.5369033923002816,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2659114169946406,0.6666666666666667,0.6666666666666667,3.000000000000085,3.000000000000085,3.0,0.9964086957318286,0.9999999999999992,0.0028027727660842,6.234375,1.0,True,identity,5.2203569872922,4.223948291560371,4.239172449672394,5.2203569872922,0.001122708999901,4.17241953211915,0.98780080723427,0.3333333333333333,0.3333333333333333,0.2836804704729233,2.289390211576789,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011327080137562,0.6666666666666667,0.6666666666666667,3.0000000000000577,3.0000000000000577,3.0,1.0228537202002634,0.9999999999999996,0.0030398069291266,6.34375,1.0,True,intrinsic,1.0228537202002634,0.0,0.0,1.022853720200263,0.0002805830008583,4.193362753173555e-26,4.193362753173555e-11,0.3020833333333333,0.3020833333333333,0.2616970779865359,0.5042394779784762,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011327080137562,0.6666666666666667,0.6666666666666667,3.0000000000000577,3.0000000000000577,3.0,1.0228537202002634,0.9999999999999996,0.0030398069291266,6.34375,1.0,True,tangent,1.0244620428157472,0.0016083226154837,0.0015723877067864,1.0244620428157467,0.0003111670084763,0.0015199034645633,0.9450239957647912,0.3020833333333333,0.3020833333333333,0.2616970779865359,0.5071251476189949,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011327080137562,0.6666666666666667,0.6666666666666667,3.0000000000000577,3.0000000000000577,3.0,1.0228537202002634,0.9999999999999996,0.0030398069291266,6.34375,1.0,True,map,2.0843693273997737,1.0615156071995102,1.037798060695988,1.7152164723763963,0.0008077080128714,1.0544211877766383,0.9933167073806966,0.3229166666666667,0.3229166666666667,0.3035442341738428,0.5956606829124725,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011327080137562,0.6666666666666667,0.6666666666666667,3.0000000000000577,3.0000000000000577,3.0,1.0228537202002634,0.9999999999999996,0.0030398069291266,6.34375,1.0,True,log_euclidean,1.030312979808227,0.0074592596079634,0.0072925966447118,1.0303129798082264,0.0003007499908562,0.0071241035509249,0.9550684552283546,0.3020833333333333,0.3020833333333333,0.2616970779865359,0.511680159672815,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011327080137562,0.6666666666666667,0.6666666666666667,3.0000000000000577,3.0000000000000577,3.0,1.0228537202002634,0.9999999999999996,0.0030398069291266,6.34375,1.0,True,identity,5.300474772196489,4.277621051996226,4.182045748593176,5.300474772196489,0.0010616250074235,4.225600458044451,0.9878388961248686,0.3854166666666667,0.3854166666666667,0.3786259205008326,2.288148089486169,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0012820419942727,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0216481430702211,0.9999999999999996,0.0028472969873321,6.34375,1.0,True,intrinsic,1.0216481430702211,0.0,0.0,1.021648143070221,0.0003746659931493,4.5176174897324105e-26,4.5176174897324095e-11,0.3333333333333333,0.3333333333333333,0.316122520771911,0.4722087143173202,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0012820419942727,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0216481430702211,0.9999999999999996,0.0028472969873321,6.34375,1.0,True,tangent,1.0231439143146916,0.0014957712444703,0.0014640767025477,1.0231439143146912,0.0004759580042446,0.001423648493666,0.9517822320284997,0.3333333333333333,0.3333333333333333,0.316122520771911,0.4745370520051314,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0012820419942727,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0216481430702211,0.9999999999999996,0.0028472969873321,6.34375,1.0,True,map,2.0735732562880917,1.0519251132178704,1.029635418370812,1.713333702448875,0.0008342079963767,1.0446727479540274,0.9931056258922674,0.3333333333333333,0.3333333333333333,0.3314192863927444,0.5925188629294569,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0012820419942727,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0216481430702211,0.9999999999999996,0.0028472969873321,6.34375,1.0,True,log_euclidean,1.0291205321527883,0.0074723890825669,0.007314053407968,1.0291205321527874,0.000532625010237,0.0071496877049849,0.9568141629114498,0.3333333333333333,0.3333333333333333,0.3166971916971917,0.4772230677287519,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,5.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0012820419942727,0.6666666666666667,0.6666666666666667,3.000000000000078,3.000000000000078,3.0,1.0216481430702211,0.9999999999999996,0.0028472969873321,6.34375,1.0,True,identity,5.24495871202089,4.2233105689506685,4.133821020081261,5.24495871202089,0.0011782920046243,4.171585365854261,0.9877524510092424,0.40625,0.40625,0.3435358817165524,2.3010786106690095,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,0.0,0train,1test,64,192.0,96.0,22.0,1.4236350410064915,0.6666666666666667,0.6666666666666667,3.000000000000086,3.000000000000086,3.0,1.7086783858743804,0.9999999999999992,0.0074674537331519,7.546875,1.0,True,intrinsic,1.7086783858743804,0.0,0.0,1.708678385874379,0.0003677920030895,1.0144195899242716e-26,1.0144195899242717e-11,0.28125,0.28125,0.2664143257122384,0.7763952816369154,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,0.0,0train,1test,64,192.0,96.0,22.0,1.4236350410064915,0.6666666666666667,0.6666666666666667,3.000000000000086,3.000000000000086,3.0,1.7086783858743804,0.9999999999999992,0.0074674537331519,7.546875,1.0,True,tangent,1.7127106998172985,0.0040323139429181,0.0023599022357005,1.7127106998172974,0.0003100840112892,0.0037337268665757,0.9259514312205898,0.28125,0.28125,0.2652621946695465,0.778964484372727,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,0.0,0train,1test,64,192.0,96.0,22.0,1.4236350410064915,0.6666666666666667,0.6666666666666667,3.000000000000086,3.000000000000086,3.0,1.7086783858743804,0.9999999999999992,0.0074674537331519,7.546875,1.0,True,map,3.4242129652456645,1.7155345793712842,1.0040125710921282,2.8920733875220863,0.0007570830057375,1.6961388663458294,0.9886940704905156,0.3020833333333333,0.3020833333333333,0.2850437144554791,0.9470514058761532,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,0.0,0train,1test,64,192.0,96.0,22.0,1.4236350410064915,0.6666666666666667,0.6666666666666667,3.000000000000086,3.000000000000086,3.0,1.7086783858743804,0.9999999999999992,0.0074674537331519,7.546875,1.0,True,log_euclidean,1.731883002503694,0.0232046166293136,0.0135804472164837,1.7318830025036924,0.0002855830098269,0.0215673192269254,0.9294408768503484,0.3020833333333333,0.3020833333333333,0.2930465724539243,0.7902395436581773,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,0.0,0train,1test,64,192.0,96.0,22.0,1.4236350410064915,0.6666666666666667,0.6666666666666667,3.000000000000086,3.000000000000086,3.0,1.7086783858743804,0.9999999999999992,0.0074674537331519,7.546875,1.0,True,identity,5.473099890220747,3.764421504346367,2.2031188171318754,5.473099890220747,0.0009788339957594,3.684469256958138,0.9787610799439124,0.3229166666666667,0.3229166666666667,0.2958855647669777,1.7096694809893092,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010204999998677,0.6666666666666667,0.6666666666666667,3.0000000000000644,3.0000000000000644,3.0,1.7437796305854656,0.9999999999999992,0.0076735330216621,7.734375,1.0,True,intrinsic,1.7437796305854656,0.0,0.0,1.7437796305854645,0.0002991670044139,9.860912789652916e-27,9.860912789652916e-12,0.375,0.375,0.3671703641952469,0.6721085488056331,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010204999998677,0.6666666666666667,0.6666666666666667,3.0000000000000644,3.0000000000000644,3.0,1.7437796305854656,0.9999999999999992,0.0076735330216621,7.734375,1.0,True,tangent,1.7479093882897525,0.0041297577042866,0.0023682795875417,1.747909388289751,0.0002984579914482,0.003836766510831,0.9290536601816708,0.375,0.375,0.3671703641952469,0.6765261812446053,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010204999998677,0.6666666666666667,0.6666666666666667,3.0000000000000644,3.0000000000000644,3.0,1.7437796305854656,0.9999999999999992,0.0076735330216621,7.734375,1.0,True,map,3.4955621859949244,1.7517825554094588,1.0045894129531183,2.9314074521073,0.0008080830011749,1.7315469211001315,0.988448546740667,0.375,0.375,0.3495051561402607,0.7499670671508769,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010204999998677,0.6666666666666667,0.6666666666666667,3.0000000000000644,3.0000000000000644,3.0,1.7437796305854656,0.9999999999999992,0.0076735330216621,7.734375,1.0,True,log_euclidean,1.768635442132829,0.0248558115473633,0.0142539866342045,1.768635442132828,0.000246416995651,0.0229986716220236,0.925283472567336,0.3854166666666667,0.3854166666666667,0.3776808423830482,0.6844941564574605,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0010204999998677,0.6666666666666667,0.6666666666666667,3.0000000000000644,3.0000000000000644,3.0,1.7437796305854656,0.9999999999999992,0.0076735330216621,7.734375,1.0,True,identity,5.531733013166465,3.787953382581,2.172266102976104,5.531733013166465,0.000825540992082,3.70575814957338,0.9783008858066744,0.3854166666666667,0.3854166666666666,0.3936229462545252,1.6690842902657748,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001082208007574,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.7237303233340664,0.9999999999999992,0.007669345238055,7.65625,1.0,True,intrinsic,1.7237303233340664,0.0,0.0,1.723730323334065,0.000363125000149,8.652369023576431e-27,8.652369023576429e-12,0.2916666666666667,0.2916666666666666,0.2790540540540541,0.6516202199569968,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001082208007574,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.7237303233340664,0.9999999999999992,0.007669345238055,7.65625,1.0,True,tangent,1.7278587541868848,0.0041284308528184,0.0023950561157578,1.727858754186883,0.000275958009297,0.0038346726190276,0.9288450638357528,0.2916666666666667,0.2916666666666666,0.2790540540540541,0.6564371543631531,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001082208007574,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.7237303233340664,0.9999999999999992,0.007669345238055,7.65625,1.0,True,map,3.471609460906667,1.747879137572601,1.014009624308184,2.89662461070451,0.0007546669949078,1.7277915817135023,0.988507468607357,0.2916666666666667,0.2916666666666666,0.2674934355262224,0.7580111130324628,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001082208007574,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.7237303233340664,0.9999999999999992,0.007669345238055,7.65625,1.0,True,log_euclidean,1.7485955736427905,0.0248652503087241,0.0144252554892863,1.7485955736427892,0.0002571670047473,0.0230937891389048,0.9287575573209604,0.3020833333333333,0.3020833333333333,0.2873033184508594,0.6747004331246242,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,6.0,2.0,0train,1test,64,192.0,96.0,22.0,0.001082208007574,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.7237303233340664,0.9999999999999992,0.007669345238055,7.65625,1.0,True,identity,5.585892037342546,3.86216171400848,2.2405834959950264,5.585892037342546,0.0009527920046821,3.779615539133049,0.9786269501414124,0.3958333333333333,0.3958333333333333,0.3611524540811149,1.6940087904972954,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2385247079946566,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.1356619188419523,0.9999999999999994,0.0025485964546504,6.34375,1.0,True,intrinsic,1.1356619188419523,0.0,0.0,1.1356619188419517,0.0002821669913828,1.4124640693347027e-26,1.4124640693347026e-11,0.6770833333333334,0.6770833333333334,0.6733409321175279,0.5376133081766944,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2385247079946566,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.1356619188419523,0.9999999999999994,0.0025485964546504,6.34375,1.0,True,tangent,1.1369936148514863,0.0013316960095339,0.0011726165925259,1.1369936148514856,0.0003437910054344,0.0012742982273253,0.9568987352986364,0.6770833333333334,0.6770833333333334,0.6733409321175279,0.5389228791458902,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2385247079946566,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.1356619188419523,0.9999999999999994,0.0025485964546504,6.34375,1.0,True,map,2.2377627898641803,1.102100871022228,0.9704480292392414,1.9500592191881347,0.0010003339994,1.093284554747274,0.9920004452344034,0.6666666666666666,0.6666666666666666,0.6644164707231749,0.6367336051735806,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2385247079946566,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.1356619188419523,0.9999999999999994,0.0025485964546504,6.34375,1.0,True,log_euclidean,1.1464071758781975,0.0107452570362454,0.0094616688804732,1.1464071758781968,0.0003171659918734,0.0102490867736336,0.953824253720682,0.6875,0.6875,0.68451971887771,0.5451826865134768,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2385247079946566,0.6666666666666667,0.6666666666666667,3.0000000000000773,3.0000000000000773,3.0,1.1356619188419523,0.9999999999999994,0.0025485964546504,6.34375,1.0,True,identity,4.657543002022517,3.5218810831805643,3.101170361309524,4.657543002022517,0.0011075420043198,3.4785710903912186,0.987702596491352,0.4895833333333333,0.4895833333333333,0.4110450756406298,1.948419216662394,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011800409993156,0.6666666666666667,0.6666666666666667,3.0000000000000657,3.0000000000000657,3.0,1.172699865331653,0.9999999999999994,0.0027218286597851,6.34375,1.0,True,intrinsic,1.172699865331653,0.0,0.0,1.1726998653316525,0.0002870000025723,1.2614810706043263e-26,1.2614810706043262e-11,0.6041666666666666,0.6041666666666666,0.594642857142857,0.5394161712851238,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011800409993156,0.6666666666666667,0.6666666666666667,3.0000000000000657,3.0000000000000657,3.0,1.172699865331653,0.9999999999999994,0.0027218286597851,6.34375,1.0,True,tangent,1.1741270691631578,0.0014272038315048,0.0012170239578745,1.1741270691631571,0.0003140000044368,0.0013609143298925,0.9535528842138754,0.6041666666666666,0.6041666666666666,0.594642857142857,0.5426005812143024,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011800409993156,0.6666666666666667,0.6666666666666667,3.0000000000000657,3.0000000000000657,3.0,1.172699865331653,0.9999999999999994,0.0027218286597851,6.34375,1.0,True,map,2.357891549925038,1.185191684593385,1.0106521878538797,1.9929294177952035,0.0007229170005302,1.1760740309790936,0.9923070219502768,0.6041666666666666,0.6041666666666666,0.5953365422551882,0.6538273546257523,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011800409993156,0.6666666666666667,0.6666666666666667,3.0000000000000657,3.0000000000000657,3.0,1.172699865331653,0.9999999999999994,0.0027218286597851,6.34375,1.0,True,log_euclidean,1.1840759163351682,0.0113760510035152,0.0097007353201136,1.1840759163351673,0.0003034580004168,0.0108360527348087,0.9525320105773434,0.6041666666666666,0.6041666666666666,0.594642857142857,0.5486451794235493,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0011800409993156,0.6666666666666667,0.6666666666666667,3.0000000000000657,3.0000000000000657,3.0,1.172699865331653,0.9999999999999994,0.0027218286597851,6.34375,1.0,True,identity,4.560396159590905,3.3876962942592517,2.888800787319245,4.560396159590905,0.0011172910017194,3.343485534400094,0.9869496094044568,0.46875,0.46875,0.4517123830664341,1.8245701557490377,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0011133329971926,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.1750038731470998,0.9999999999999992,0.0026819690106146,6.359375,1.0,True,intrinsic,1.1750038731470998,0.0,0.0,1.1750038731470989,0.0002326249959878,1.3779662055029674e-26,1.3779662055029674e-11,0.59375,0.59375,0.5922802008205735,0.5230981772886264,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0011133329971926,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.1750038731470998,0.9999999999999992,0.0026819690106146,6.359375,1.0,True,tangent,1.1764128707108052,0.0014089975637054,0.0011991429099988,1.176412870710804,0.0002790839935187,0.0013409845053072,0.9517294705468714,0.59375,0.59375,0.5922802008205735,0.5264577152935921,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0011133329971926,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.1750038731470998,0.9999999999999992,0.0026819690106146,6.359375,1.0,True,map,2.368080099750463,1.1930762266033632,1.0153806756465056,1.996252257326368,0.0008272499981103,1.183927212515766,0.99233157623663,0.5729166666666666,0.5729166666666667,0.5713238770685579,0.6508923941090355,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0011133329971926,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.1750038731470998,0.9999999999999992,0.0026819690106146,6.359375,1.0,True,log_euclidean,1.1863610273668423,0.0113571542197425,0.0096656313049623,1.1863610273668417,0.0005332080036168,0.0108095917560812,0.9517870011213332,0.6041666666666666,0.6041666666666666,0.6028672338500618,0.531804624913577,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,7.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0011133329971926,0.6666666666666667,0.6666666666666667,3.0000000000000764,3.0000000000000764,3.0,1.1750038731470998,0.9999999999999992,0.0026819690106146,6.359375,1.0,True,identity,4.66468718762923,3.4896833144821304,2.9699334565897675,4.66468718762923,0.0011180830042576,3.446247078697609,0.9875529577127352,0.5416666666666666,0.5416666666666666,0.5177081093029369,1.9140564064710184,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2727387089980766,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.2515693883007435,0.9999999999999988,0.0050461031934934,6.9375,1.0,True,intrinsic,1.2515693883007435,0.0,0.0,1.2515693883007422,0.0005542919971048,6.646587587392624e-26,6.646587587392624e-11,0.7291666666666666,0.7291666666666667,0.7291770440475343,0.4824606940029428,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2727387089980766,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.2515693883007435,0.9999999999999988,0.0050461031934934,6.9375,1.0,True,tangent,1.2542434421588653,0.0026740538581218,0.0021365606119149,1.2542434421588642,0.000279917003354,0.0025230515967466,0.9435305833813028,0.7291666666666666,0.7291666666666667,0.7291770440475343,0.485613792791408,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2727387089980766,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.2515693883007435,0.9999999999999988,0.0050461031934934,6.9375,1.0,True,map,2.5002971925936555,1.248727804292912,0.9977295833260276,2.1581477260428255,0.0008631250093458,1.2361536823388757,0.989930454090308,0.6979166666666666,0.6979166666666667,0.7031486217675476,0.586974954181112,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2727387089980766,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.2515693883007435,0.9999999999999988,0.0050461031934934,6.9375,1.0,True,log_euclidean,1.2687311551879608,0.0171617668872172,0.0137121976996559,1.2687311551879596,0.0003038750000996,0.0161416047203323,0.9405561109418876,0.7395833333333334,0.7395833333333334,0.7384017244689578,0.4965700791875398,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,0.0,0train,1test,64,192.0,96.0,22.0,1.2727387089980766,0.6666666666666667,0.6666666666666667,3.0000000000000915,3.0000000000000915,3.0,1.2515693883007435,0.9999999999999988,0.0050461031934934,6.9375,1.0,True,identity,4.679494198101363,3.4279248098006194,2.7389011283303395,4.679494198101363,0.0011030000023311,3.3630366806286816,0.9810707256511522,0.59375,0.59375,0.5767051325841919,1.740963886407051,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0008989999914774,0.6666666666666667,0.6666666666666667,3.0000000000000826,3.0000000000000826,3.0,1.2718987547692042,0.9999999999999992,0.0055653010223329,7.046875,1.0,True,intrinsic,1.2718987547692042,0.0,0.0,1.271898754769203,0.0002830830053426,6.279471241403622e-26,6.279471241403621e-11,0.6666666666666666,0.6666666666666666,0.6686946881326521,0.6743283489234616,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0008989999914774,0.6666666666666667,0.6666666666666667,3.0000000000000826,3.0000000000000826,3.0,1.2718987547692042,0.9999999999999992,0.0055653010223329,7.046875,1.0,True,tangent,1.2748626147383555,0.0029638599691512,0.0023302640701846,1.2748626147383542,0.0003587499959394,0.0027826505111663,0.9388603173324618,0.6666666666666666,0.6666666666666666,0.6686946881326521,0.6774875826423798,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0008989999914774,0.6666666666666667,0.6666666666666667,3.0000000000000826,3.0000000000000826,3.0,1.2718987547692042,0.9999999999999992,0.0055653010223329,7.046875,1.0,True,map,2.5437024454815145,1.2718036907123105,0.9999252581571156,2.1985422258656193,0.0008849159930832,1.258147454931822,0.9892623084205396,0.59375,0.59375,0.5897233201581027,0.7828488972284529,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0008989999914774,0.6666666666666667,0.6666666666666667,3.0000000000000826,3.0000000000000826,3.0,1.2718987547692042,0.9999999999999992,0.0055653010223329,7.046875,1.0,True,log_euclidean,1.2903546338743777,0.0184558791051734,0.0145104938863804,1.2903546338743763,0.0002887500013457,0.0173183240815687,0.938363541659429,0.6770833333333334,0.6770833333333334,0.6783687655281634,0.6821201081766437,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0008989999914774,0.6666666666666667,0.6666666666666667,3.0000000000000826,3.0000000000000826,3.0,1.2718987547692042,0.9999999999999992,0.0055653010223329,7.046875,1.0,True,identity,4.904150567524265,3.632251812755061,2.8557711839368545,4.904150567524265,0.0010417500016046,3.5644124691296346,0.9813230615269566,0.5833333333333334,0.5833333333333333,0.574044637202532,1.8417782846875463,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009564170031808,0.6666666666666667,0.6666666666666667,3.0000000000000586,3.0000000000000586,3.0,1.2532788811203792,0.9999999999999992,0.005006907534448,6.96875,1.0,True,intrinsic,1.2532788811203792,0.0,0.0,1.2532788811203783,0.0002637500001583,6.552455912468437e-26,6.552455912468437e-11,0.6979166666666666,0.6979166666666666,0.7003567731440402,0.5459204030813036,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009564170031808,0.6666666666666667,0.6666666666666667,3.0000000000000586,3.0000000000000586,3.0,1.2532788811203792,0.9999999999999992,0.005006907534448,6.96875,1.0,True,tangent,1.255934313254054,0.0026554321336749,0.0021187879040146,1.2559343132540537,0.0003477919963188,0.0025034537672238,0.9427669927904608,0.6979166666666666,0.6979166666666666,0.7003567731440402,0.5503666635317824,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009564170031808,0.6666666666666667,0.6666666666666667,3.0000000000000586,3.0000000000000586,3.0,1.2532788811203792,0.9999999999999992,0.005006907534448,6.96875,1.0,True,map,2.492997754118316,1.239718872997937,0.989180374514633,2.1728589753601693,0.0007985000120243,1.2265185560847152,0.9893521691080654,0.6979166666666666,0.6979166666666666,0.6993640541322912,0.6431441298901436,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009564170031808,0.6666666666666667,0.6666666666666667,3.0000000000000586,3.0000000000000586,3.0,1.2532788811203792,0.9999999999999992,0.005006907534448,6.96875,1.0,True,log_euclidean,1.2707948997003295,0.0175160185799503,0.0139761539461127,1.2707948997003289,0.0003739579988177,0.0164510302211306,0.9391991762306824,0.71875,0.71875,0.7189804964539007,0.5625966678811163,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,8.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0009564170031808,0.6666666666666667,0.6666666666666667,3.0000000000000586,3.0000000000000586,3.0,1.2532788811203792,0.9999999999999992,0.005006907534448,6.96875,1.0,True,identity,4.988665613219809,3.73538673209943,2.9804912445026996,4.988665613219809,0.0010433330025989,3.66999664464545,0.9824944263757054,0.5625,0.5625,0.5340544871794872,1.8578546891325227,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,0.0,0train,1test,64,192.0,96.0,22.0,1.1288835000013933,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.8370108728362524,0.9999999999999992,0.0124778935944368,8.203125,1.0,True,intrinsic,1.8370108728362524,0.0,0.0,1.837010872836251,0.0003996249870397,2.5139435216505702e-26,2.5139435216505698e-11,0.6979166666666666,0.6979166666666667,0.6841522092045299,0.8520475584557263,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,0.0,0train,1test,64,192.0,96.0,22.0,1.1288835000013933,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.8370108728362524,0.9999999999999992,0.0124778935944368,8.203125,1.0,True,tangent,1.8438022107077845,0.0067913378715318,0.0036969502858991,1.843802210707783,0.0005842920072609,0.0062389467972183,0.9186624072071274,0.6979166666666666,0.6979166666666667,0.6841522092045299,0.8551104334858516,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,0.0,0train,1test,64,192.0,96.0,22.0,1.1288835000013933,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.8370108728362524,0.9999999999999992,0.0124778935944368,8.203125,1.0,True,map,3.667831560414712,1.8308206875784592,0.996630294709015,3.1061235497220445,0.0006264160037972,1.803173836615461,0.9848992033187228,0.6875,0.6875,0.6738095238095239,0.985318856313092,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,0.0,0train,1test,64,192.0,96.0,22.0,1.1288835000013933,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.8370108728362524,0.9999999999999992,0.0124778935944368,8.203125,1.0,True,log_euclidean,1.874011367596219,0.0370004947599664,0.0201416852273931,1.8740113675962171,0.0002712919958867,0.0339426943584075,0.91735785098562,0.6979166666666666,0.6979166666666667,0.6841522092045299,0.8721589846566704,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,0.0,0train,1test,64,192.0,96.0,22.0,1.1288835000013933,0.6666666666666667,0.6666666666666667,3.00000000000008,3.00000000000008,3.0,1.8370108728362524,0.9999999999999992,0.0124778935944368,8.203125,1.0,True,identity,5.682182938227212,3.84517206539096,2.0931678316384748,5.682182938227212,0.0008683330088388,3.735117665069039,0.971378549919136,0.6666666666666666,0.6666666666666666,0.6570528792912513,1.6594029170552151,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009605419909348,0.6666666666666667,0.6666666666666667,3.000000000000088,3.000000000000088,3.0,1.8409137302972027,0.999999999999999,0.0128511682305325,8.28125,1.0,True,intrinsic,1.8409137302972027,0.0,0.0,1.840913730297201,0.0003369170008227,2.2677915710163086e-26,2.2677915710163085e-11,0.6979166666666666,0.6979166666666666,0.6825537816616569,0.8347207210236988,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009605419909348,0.6666666666666667,0.6666666666666667,3.000000000000088,3.000000000000088,3.0,1.8409137302972027,0.999999999999999,0.0128511682305325,8.28125,1.0,True,tangent,1.8479073326064144,0.0069936023092118,0.0037989842729255,1.8479073326064128,0.0003193330048816,0.0064255841152663,0.9187803125154316,0.6875,0.6875,0.6691252587991718,0.8391673770425115,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009605419909348,0.6666666666666667,0.6666666666666667,3.000000000000088,3.000000000000088,3.0,1.8409137302972027,0.999999999999999,0.0128511682305325,8.28125,1.0,True,map,3.7129199223621647,1.872006192064962,1.016889689753544,3.162719269819816,0.0006894580001244,1.8455914122355463,0.985889587362808,0.6354166666666666,0.6354166666666667,0.6055229856033492,0.961776449032236,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009605419909348,0.6666666666666667,0.6666666666666667,3.000000000000088,3.000000000000088,3.0,1.8409137302972027,0.999999999999999,0.0128511682305325,8.28125,1.0,True,log_euclidean,1.8775322549076905,0.0366185246104877,0.019891494103081,1.8775322549076892,0.000321083003655,0.0336464512487125,0.9188368894326234,0.6875,0.6875,0.6744214306639036,0.861766102628395,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,1.0,0train,1test,64,192.0,96.0,22.0,0.0009605419909348,0.6666666666666667,0.6666666666666667,3.000000000000088,3.000000000000088,3.0,1.8409137302972027,0.999999999999999,0.0128511682305325,8.28125,1.0,True,identity,5.761464496978862,3.920550766681659,2.129676530821851,5.761464496978862,0.0009565419895807,3.8070459918955377,0.9710487680071056,0.7083333333333334,0.7083333333333333,0.69624955245256,1.6551798456773237,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0008101669955067,0.6666666666666667,0.6666666666666667,3.000000000000058,3.000000000000058,3.0,1.8955902207913105,0.9999999999999992,0.0132903043037762,8.296875,1.0,True,intrinsic,1.8955902207913105,0.0,0.0,1.895590220791309,0.0003007079940289,2.292517333717966e-26,2.2925173337179656e-11,0.78125,0.78125,0.7680751118251118,0.8163826126342771,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0008101669955067,0.6666666666666667,0.6666666666666667,3.000000000000058,3.000000000000058,3.0,1.8955902207913105,0.9999999999999992,0.0132903043037762,8.296875,1.0,True,tangent,1.902834232261006,0.0072440114696956,0.0038215070906367,1.9028342322610048,0.00031004199991,0.0066451521518882,0.9173304293742932,0.7708333333333334,0.7708333333333333,0.7581915642057151,0.8202198423158258,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0008101669955067,0.6666666666666667,0.6666666666666667,3.000000000000058,3.000000000000058,3.0,1.8955902207913105,0.9999999999999992,0.0132903043037762,8.296875,1.0,True,map,3.782412685124931,1.8868224643336209,0.995374656209173,3.2037101214641384,0.0006321249966276,1.8577808554650788,0.9846081921232592,0.8020833333333334,0.8020833333333333,0.7971808510638299,0.8882321016932933,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0008101669955067,0.6666666666666667,0.6666666666666667,3.000000000000058,3.000000000000058,3.0,1.8955902207913105,0.9999999999999992,0.0132903043037762,8.296875,1.0,True,log_euclidean,1.9353001028451031,0.0397098820537928,0.0209485581948276,1.9353001028451016,0.0003466669877525,0.0363325965265266,0.914951005830458,0.78125,0.78125,0.7680751118251118,0.8283591324501485,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
eeg_spd,BNCI2014_001,9.0,2.0,0train,1test,64,192.0,96.0,22.0,0.0008101669955067,0.6666666666666667,0.6666666666666667,3.000000000000058,3.000000000000058,3.0,1.8955902207913105,0.9999999999999992,0.0132903043037762,8.296875,1.0,True,identity,5.84379252536099,3.94820230456968,2.0828353413437166,5.84379252536099,0.0009684999968158,3.833887959893836,0.9710464824602488,0.7916666666666666,0.7916666666666666,0.7873551430028276,1.6732521654440868,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9,,,,,,,,,,,
spd_synthetic,,,,,,32,,,3.0,40.627126125007635,0.6666666666666667,0.6666666666666667,3.000000000000024,3.000000000000024,3.0,0.0024225723164815,,7.168100772131247e-09,2.71875,1.0,,intrinsic,0.0024225723164815,0.0,0.0,0.0022720343150351,0.0002307090035174,1.095854138356337e-30,1.095854138356337e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,96.0,3.71875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.627126125007635,0.6666666666666667,0.6666666666666667,3.000000000000024,3.000000000000024,3.0,0.0024225723164815,,7.168100772131247e-09,2.71875,1.0,,tangent,0.0024225759026804,3.5861988361557406e-09,1.4803268458727124e-06,0.0022718843734868,0.0001806670043151,3.5840503860825704e-09,0.9994009116138488,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,96.0,3.71875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.627126125007635,0.6666666666666667,0.6666666666666667,3.000000000000024,3.000000000000024,3.0,0.0024225723164815,,7.168100772131247e-09,2.71875,1.0,,map,0.0047942201059807,0.0023716477894991,0.9789791509479387,0.0025800254308654,0.000233416998526,0.0023714463796005,0.9999150759655412,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,96.0,3.71875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.627126125007635,0.6666666666666667,0.6666666666666667,3.000000000000024,3.000000000000024,3.0,0.0024225723164815,,7.168100772131247e-09,2.71875,1.0,,log_euclidean,0.0024225765978251,4.2813435609245776e-09,1.7672717267497575e-06,0.0022719599974498,0.0001774999982444,4.2786785273509535e-09,0.9993775240095312,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,96.0,3.71875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.627126125007635,0.6666666666666667,0.6666666666666667,3.000000000000024,3.000000000000024,3.0,0.0024225723164815,,7.168100772131247e-09,2.71875,1.0,,identity,0.0481980751412447,0.0457755028247632,18.89541233231173,0.0481980751412447,0.0004294999962439,0.0457674080169993,0.9998231628870398,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.15,0.0,96.0,3.71875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003149159892927,0.6666666666666667,0.6666666666666667,3.0000000000000395,3.0000000000000395,3.0,0.0218723691662124,,5.93776264865496e-07,3.46875,1.0,,intrinsic,0.0218723691662124,0.0,0.0,0.0205161430396047,0.0001922499941429,1.0201650915419188e-30,1.0201650915419188e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,96.0,4.46875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003149159892927,0.6666666666666667,0.6666666666666667,3.0000000000000395,3.0000000000000395,3.0,0.0218723691662124,,5.93776264865496e-07,3.46875,1.0,,tangent,0.0218726675309995,2.983647870678785e-07,1.3641173701876822e-05,0.0205087696110417,0.0001814999995985,2.968881324327611e-07,0.995050841456095,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,96.0,4.46875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003149159892927,0.6666666666666667,0.6666666666666667,3.0000000000000395,3.0000000000000395,3.0,0.0218723691662124,,5.93776264865496e-07,3.46875,1.0,,map,0.0434342762284944,0.0215619070622819,0.9858057395807832,0.0237201827794201,0.0001970419980352,0.0215455324347705,0.9992405761019136,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,96.0,4.46875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003149159892927,0.6666666666666667,0.6666666666666667,3.0000000000000395,3.0000000000000395,3.0,0.0218723691662124,,5.93776264865496e-07,3.46875,1.0,,log_euclidean,0.0218729250392614,5.558730490594355e-07,2.5414395890781055e-05,0.0205150406898761,0.0002147920022252,5.530735882493512e-07,0.9949638486434608,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,96.0,4.46875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003149159892927,0.6666666666666667,0.6666666666666667,3.0000000000000395,3.0000000000000395,3.0,0.0218723691662124,,5.93776264865496e-07,3.46875,1.0,,identity,0.0822360404126413,0.0603636712464289,2.7598140278135186,0.0822360404126413,0.0002666249929461,0.0602834371775461,0.9986708219161282,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.3,0.45,0.0,96.0,4.46875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003314170025987,0.6666666666666667,0.6666666666666667,3.0000000000000515,3.0000000000000515,3.0,0.0027864832905087,,6.586609011189756e-08,2.96875,1.0,,intrinsic,0.0027864832905087,0.0,0.0,0.002679288072874,0.0002158330025849,1.5122401923328574e-30,1.5122401923328574e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,96.0,3.96875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003314170025987,0.6666666666666667,0.6666666666666667,3.0000000000000515,3.0000000000000515,3.0,0.0027864832905087,,6.586609011189756e-08,2.96875,1.0,,tangent,0.0027865162503687,3.295985995287534e-08,1.1828479311231609e-05,0.0026792839604034,0.0002168749924749,3.2933045055889344e-08,0.9991864377753928,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,96.0,3.96875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003314170025987,0.6666666666666667,0.6666666666666667,3.0000000000000515,3.0000000000000515,3.0,0.0027864832905087,,6.586609011189756e-08,2.96875,1.0,,map,0.0055096408490974,0.0027231575585886,0.97727395956912,0.0033400427862053,0.0002062919957097,0.0027228478488397,0.9998862681492692,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,96.0,3.96875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003314170025987,0.6666666666666667,0.6666666666666667,3.0000000000000515,3.0000000000000515,3.0,0.0027864832905087,,6.586609011189756e-08,2.96875,1.0,,log_euclidean,0.0027865181180945,3.482758582050438e-08,1.249875997431358e-05,0.0026793656082865,0.0002280409971717,3.4798927140193845e-08,0.9991771269918552,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,96.0,3.96875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003314170025987,0.6666666666666667,0.6666666666666667,3.0000000000000515,3.0000000000000515,3.0,0.0027864832905087,,6.586609011189756e-08,2.96875,1.0,,identity,0.3220009439292072,0.3192144606386984,114.5581822528772,0.3220009439292072,0.0003701660025399,0.3191508196347602,0.9998006324531448,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.15,0.0,96.0,3.96875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003932919935323,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0253543070894832,,4.3444193697014235e-06,3.75,1.0,,intrinsic,0.0253543070894832,0.0,0.0,0.0242474839562895,0.0002099580015055,1.4823882781948558e-30,1.4823882781948556e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,96.0,4.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003932919935323,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0253543070894832,,4.3444193697014235e-06,3.75,1.0,,tangent,0.0253564927298021,2.185640318865673e-06,8.62039065454192e-05,0.024244889073409,0.0001861250057118,2.172209684850671e-06,0.9938550575320776,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,96.0,4.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003932919935323,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0253543070894832,,4.3444193697014235e-06,3.75,1.0,,map,0.0505013417096079,0.0251470346201247,0.9918249602078674,0.0312158836902721,0.0001890830026241,0.0251218591147421,0.9989988678282372,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,96.0,4.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003932919935323,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0253543070894832,,4.3444193697014235e-06,3.75,1.0,,log_euclidean,0.0253571908446632,2.8837551799797134e-06,0.0001137382760965,0.0242519305032094,0.0001763329928508,2.8653357408089613e-06,0.9936126896975764,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,96.0,4.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003932919935323,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0253543070894832,,4.3444193697014235e-06,3.75,1.0,,identity,0.3683196555598541,0.3429653484703708,13.526906779977834,0.3683196555598541,0.0003066670033149,0.342420803713491,0.9984122455539356,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,0.8,0.45,0.0,96.0,4.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0004157910007052,0.6666666666666667,0.6666666666666667,3.0000000000000537,3.0000000000000537,3.0,0.00419228291145,,4.365149964639907e-07,3.0,1.0,,intrinsic,0.00419228291145,0.0,0.0,0.0039386224100715,0.0001895419991342,1.6301071049293557e-30,1.6301071049293556e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0004157910007052,0.6666666666666667,0.6666666666666667,3.0000000000000537,3.0000000000000537,3.0,0.00419228291145,,4.365149964639907e-07,3.0,1.0,,tangent,0.0041925014450151,2.1853356504432378e-07,5.212758052359967e-05,0.0039403343589475,0.0001902079966384,2.1825749823200026e-07,0.9987367303861652,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0004157910007052,0.6666666666666667,0.6666666666666667,3.0000000000000537,3.0000000000000537,3.0,0.00419228291145,,4.365149964639907e-07,3.0,1.0,,map,0.0081543674627138,0.0039620845512638,0.9450899748302944,0.0049008879330616,0.0001697079860605,0.0039614794443739,0.9998472756242328,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0004157910007052,0.6666666666666667,0.6666666666666667,3.0000000000000537,3.0000000000000537,3.0,0.00419228291145,,4.365149964639907e-07,3.0,1.0,,log_euclidean,0.0041925022716866,2.1936023655508285e-07,5.232476938900311e-05,0.0039406068976924,0.0002111669891746,2.190849309473577e-07,0.998744961201498,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0004157910007052,0.6666666666666667,0.6666666666666667,3.0000000000000537,3.0000000000000537,3.0,0.00419228291145,,4.365149964639907e-07,3.0,1.0,,identity,1.1265875483258243,1.1223952654143745,267.72889356986457,1.1265875483258243,0.0003805829910561,1.1221079500750892,0.9997440159022952,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.15,0.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003470000083325,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0390946630054407,,3.5269680062814104e-05,4.0625,1.0,,intrinsic,0.0390946630054407,0.0,0.0,0.0355922436830486,0.0001654169900575,1.5937070289804373e-30,1.5937070289804373e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,96.0,5.0625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003470000083325,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0390946630054407,,3.5269680062814104e-05,4.0625,1.0,,tangent,0.0391124726635993,1.780965815853519e-05,0.0004555521595379,0.0356060124708453,0.0002664589992491,1.7634840031406022e-05,0.9901840829524632,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,96.0,5.0625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003470000083325,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0390946630054407,,3.5269680062814104e-05,4.0625,1.0,,map,0.0784856596892698,0.039390996683829,1.0075799010813062,0.0446924276388399,0.0001923749950947,0.0393414029204709,0.998740987343982,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,96.0,5.0625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003470000083325,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0390946630054407,,3.5269680062814104e-05,4.0625,1.0,,log_euclidean,0.0391137153843654,1.9052378924647173e-05,0.0004873396382006,0.0356181712739716,0.0001682080037426,1.88616452138328e-05,0.9899889818710446,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,96.0,5.0625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003470000083325,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0390946630054407,,3.5269680062814104e-05,4.0625,1.0,,identity,1.2409297171078562,1.2018350541024154,30.74166552951632,1.2409297171078562,0.0004334999975981,1.198971174199391,0.997617077407379,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0,1.5,0.45,0.0,96.0,5.0625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.62882266700035,0.6666666666666667,0.6666666666666667,3.000000000000026,3.000000000000026,3.0,0.0015691518875031,,1.749727148688258e-09,2.5625,1.0,,intrinsic,0.0015691518875031,0.0,0.0,0.0015176936898762,0.0001810000103432,1.0837207797066981e-30,1.0837207797066978e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.62882266700035,0.6666666666666667,0.6666666666666667,3.000000000000026,3.000000000000026,3.0,0.0015691518875031,,1.749727148688258e-09,2.5625,1.0,,tangent,0.0015691527626178,8.751146896978507e-10,5.576991600796222e-07,0.0015176753670009,0.0001861250057118,8.748635743502794e-10,0.9997130486431924,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.62882266700035,0.6666666666666667,0.6666666666666667,3.000000000000026,3.000000000000026,3.0,0.0015691518875031,,1.749727148688258e-09,2.5625,1.0,,map,0.0029658010109162,0.001396649123413,0.8900662418572172,0.0020498228885205,0.000270166012342,0.0013965713008667,0.9999442790999012,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.62882266700035,0.6666666666666667,0.6666666666666667,3.000000000000026,3.000000000000026,3.0,0.0015691518875031,,1.749727148688258e-09,2.5625,1.0,,log_euclidean,0.001569152967084,1.0795809253071748e-09,6.880028210812827e-07,0.0015177407404459,0.0002242080081487,1.0792162724317907e-09,0.9996622273820924,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,40.62882266700035,0.6666666666666667,0.6666666666666667,3.000000000000026,3.000000000000026,3.0,0.0015691518875031,,1.749727148688258e-09,2.5625,1.0,,identity,0.0505556710584188,0.0489865191709157,31.21846875439452,0.0505556710584188,0.0003602079959819,0.04898318758897,0.9999319898208316,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003257079952163,0.6666666666666667,0.6666666666666667,3.0000000000000324,3.0000000000000324,3.0,0.0141543248791712,,2.122585972834974e-07,3.125,1.0,,intrinsic,0.0141543248791712,0.0,0.0,0.0136860506112666,0.0002345839893678,1.0854541166566468e-30,1.085454116656647e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,96.0,4.125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003257079952163,0.6666666666666667,0.6666666666666667,3.0000000000000324,3.0000000000000324,3.0,0.0141543248791712,,2.122585972834974e-07,3.125,1.0,,tangent,0.0141544313261191,1.064469478777308e-07,7.520453909770882e-06,0.0136837936359811,0.0001877500035334,1.0612929864172487e-07,0.997015891555944,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,96.0,4.125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003257079952163,0.6666666666666667,0.6666666666666667,3.0000000000000324,3.0000000000000324,3.0,0.0141543248791712,,2.122585972834974e-07,3.125,1.0,,map,0.0275855633702263,0.013431238491055,0.9489141026301982,0.0178968763596419,0.0002130420034518,0.0134249217286366,0.999529696206152,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,96.0,4.125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003257079952163,0.6666666666666667,0.6666666666666667,3.0000000000000324,3.0000000000000324,3.0,0.0141543248791712,,2.122585972834974e-07,3.125,1.0,,log_euclidean,0.014154522700812,1.978216408148048e-07,1.3976056258671044e-05,0.0136891035500138,0.0002494999935152,1.970928879661368e-07,0.996316111595949,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,96.0,4.125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003257079952163,0.6666666666666667,0.6666666666666667,3.0000000000000324,3.0000000000000324,3.0,0.0141543248791712,,2.122585972834974e-07,3.125,1.0,,identity,0.0829585344940659,0.0688042096148947,4.861002570044386,0.0829585344940659,0.0002959169942187,0.068758918947898,0.9993417456976812,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.3,0.45,1.0,96.0,4.125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003538750024745,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.00115153961577,,4.915501089089991e-09,2.5625,1.0,,intrinsic,0.00115153961577,0.0,0.0,0.0010673217273528,0.0001843749923864,7.4591266746117645e-31,7.459126674611763e-16,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003538750024745,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.00115153961577,,4.915501089089991e-09,2.5625,1.0,,tangent,0.0011515420739848,2.458214769110803e-09,2.134720104672203e-06,0.0010673268819595,0.0002006249997066,2.457750544539908e-09,0.9998111537784542,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003538750024745,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.00115153961577,,4.915501089089991e-09,2.5625,1.0,,map,0.0022322315227024,0.0010806919069324,0.9384756652160482,0.0014112021974998,0.0002058340032817,0.0010806461817384,0.9999576889641504,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003538750024745,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.00115153961577,,4.915501089089991e-09,2.5625,1.0,,log_euclidean,0.0011515421468217,2.5310516913682607e-09,2.197971877568224e-06,0.0010673651259509,0.0002222080074716,2.530535667345312e-09,0.9997961226850056,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003538750024745,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.00115153961577,,4.915501089089991e-09,2.5625,1.0,,identity,0.3295376685668545,0.3283861289510845,285.1713692294397,0.3295376685668545,0.000382250000257,0.3283715676244548,0.9999556579119948,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.15,1.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003185420064255,0.6666666666666667,0.6666666666666667,3.000000000000068,3.000000000000068,3.0,0.0103663480348839,,4.4469843770604537e-07,3.0,1.0,,intrinsic,0.0103663480348839,0.0,0.0,0.0095964866665556,0.0001956670021172,1.1813654278871305e-30,1.1813654278871305e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003185420064255,0.6666666666666667,0.6666666666666667,3.000000000000068,3.000000000000068,3.0,0.0103663480348839,,4.4469843770604537e-07,3.0,1.0,,tangent,0.0103665708054656,2.2277058164647814e-07,2.148978414547045e-05,0.0095947354497057,0.0001867090031737,2.2234921885301297e-07,0.99810853484176,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003185420064255,0.6666666666666667,0.6666666666666667,3.000000000000068,3.000000000000068,3.0,0.0103663480348839,,4.4469843770604537e-07,3.0,1.0,,map,0.0196698857500885,0.0093035377152045,0.8974749529821946,0.0129442585536472,0.0002077079989248,0.0093001993723498,0.9996411748996044,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003185420064255,0.6666666666666667,0.6666666666666667,3.000000000000068,3.000000000000068,3.0,0.0103663480348839,,4.4469843770604537e-07,3.0,1.0,,log_euclidean,0.010366598739124,2.507042400727577e-07,2.4184432090173792e-05,0.0095975151675626,0.0002193749969592,2.501717156168084e-07,0.997875885721778,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003185420064255,0.6666666666666667,0.6666666666666667,3.000000000000068,3.000000000000068,3.0,0.0103663480348839,,4.4469843770604537e-07,3.0,1.0,,identity,0.370501022127272,0.360134674092388,34.74074697091909,0.370501022127272,0.0003217919875169,0.3599839825948384,0.9995815690396116,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,0.8,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003766669979086,0.6666666666666667,0.6666666666666667,3.0000000000000258,3.0000000000000258,3.0,0.0007412102688893,,4.557769040207769e-09,2.3125,1.0,,intrinsic,0.0007412102688893,0.0,0.0,0.0006702491971248,0.0001819169992813,1.1738543011040196e-30,1.1738543011040197e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,96.0,3.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003766669979086,0.6666666666666667,0.6666666666666667,3.0000000000000258,3.0000000000000258,3.0,0.0007412102688893,,4.557769040207769e-09,2.3125,1.0,,tangent,0.000741212547924,2.2790346940367023e-09,3.0747478680396055e-06,0.000670282857766,0.0002066670131171,2.2788845201204815e-09,0.9999341063492304,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,96.0,3.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003766669979086,0.6666666666666667,0.6666666666666667,3.0000000000000258,3.0000000000000258,3.0,0.0007412102688893,,4.557769040207769e-09,2.3125,1.0,,map,0.0014293433406996,0.0006881330718102,0.928391174128418,0.0008474156246945,0.0002483340067556,0.0006881229066825,0.99998522796224,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,96.0,3.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003766669979086,0.6666666666666667,0.6666666666666667,3.0000000000000258,3.0000000000000258,3.0,0.0007412102688893,,4.557769040207769e-09,2.3125,1.0,,log_euclidean,0.0007412125611949,2.292305601087931e-09,3.0926522436375225e-06,0.0006702953755957,0.0001909580023493,2.292152264385159e-09,0.9999331080887736,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,96.0,3.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003766669979086,0.6666666666666667,0.6666666666666667,3.0000000000000258,3.0000000000000258,3.0,0.0007412102688893,,4.557769040207769e-09,2.3125,1.0,,identity,1.1409868926175468,1.1402456823486575,1538.3565638630157,1.1409868926175468,0.000388832995668,1.1402202305527096,0.9999776786736913,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.15,1.0,96.0,3.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000369709014194,0.6666666666666667,0.6666666666666667,3.000000000000042,3.000000000000042,3.0,0.0065160198175294,,3.7397170315073067e-07,3.0,1.0,,intrinsic,0.0065160198175294,0.0,0.0,0.0059144299421757,0.0001842500059865,1.0733207580070064e-30,1.0733207580070063e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000369709014194,0.6666666666666667,0.6666666666666667,3.000000000000042,3.000000000000042,3.0,0.0065160198175294,,3.7397170315073067e-07,3.0,1.0,,tangent,0.0065162070239827,1.872064533591997e-07,2.8730184775616616e-05,0.005914023957011,0.0001969159930013,1.869858515753838e-07,0.9988216122902954,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000369709014194,0.6666666666666667,0.6666666666666667,3.000000000000042,3.000000000000042,3.0,0.0065160198175294,,3.7397170315073067e-07,3.0,1.0,,map,0.0123631313538199,0.0058471115362905,0.8973440382364383,0.0081048528610371,0.0002531670033931,0.0058460645978655,0.9998209477588303,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000369709014194,0.6666666666666667,0.6666666666666667,3.000000000000042,3.000000000000042,3.0,0.0065160198175294,,3.7397170315073067e-07,3.0,1.0,,log_euclidean,0.0065162228322997,2.0301477036445417e-07,3.1156254285523096e-05,0.0059144321841307,0.0001720000000204,2.0275940582008897e-07,0.9987421381020368,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000369709014194,0.6666666666666667,0.6666666666666667,3.000000000000042,3.000000000000042,3.0,0.0065160198175294,,3.7397170315073067e-07,3.0,1.0,,identity,1.198087025308485,1.1915710054909556,182.8679222683437,1.198087025308485,0.0003261670062784,1.1913367070939724,0.9998033701760924,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1,1.5,0.45,1.0,96.0,4.0,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.716638541998691,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0018909209482606,,3.30746494808459e-09,2.6875,1.0,,intrinsic,0.0018909209482606,0.0,0.0,0.0018174122883376,0.0002111659996444,1.2046691802142164e-30,1.2046691802142162e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,96.0,3.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.716638541998691,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0018909209482606,,3.30746494808459e-09,2.6875,1.0,,tangent,0.0018909226025856,1.6543249708490802e-09,8.748779119353384e-07,0.0018174114126647,0.0001689170021563,1.6537324740393515e-09,0.9996418498057096,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,96.0,3.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.716638541998691,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0018909209482606,,3.30746494808459e-09,2.6875,1.0,,map,0.0036152321486118,0.0017243112003512,0.911889628139821,0.0022087817789858,0.0002907919988501,0.0017241584331324,0.9999114039166608,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,96.0,3.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.716638541998691,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0018909209482606,,3.30746494808459e-09,2.6875,1.0,,log_euclidean,0.001890922834791,1.886530427101102e-09,9.976781043313305e-07,0.0018174874872663,0.0002445419959258,1.8857981477176462e-09,0.999611838021303,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,96.0,3.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.716638541998691,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0018909209482606,,3.30746494808459e-09,2.6875,1.0,,identity,0.0499013030720065,0.0480103821237458,25.38994671771312,0.0499013030720065,0.0004142919933656,0.0480048632347324,0.9998850480090088,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.15,2.0,96.0,3.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003527910012053,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0170729415104438,,3.952253831082639e-07,3.3125,1.0,,intrinsic,0.0170729415104438,0.0,0.0,0.0164082373994596,0.0002816250053001,1.0452021808189536e-30,1.0452021808189537e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003527910012053,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0170729415104438,,3.952253831082639e-07,3.3125,1.0,,tangent,0.0170731398107546,1.9830031081774504e-07,1.1614888430118562e-05,0.0164060355749307,0.0002152499946532,1.9761269155403089e-07,0.9965324347658427,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003527910012053,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0170729415104438,,3.952253831082639e-07,3.3125,1.0,,map,0.032571068248739,0.0154981267382952,0.907759610657293,0.0192035564985818,0.0002620000013848,0.015485699077248,0.9991981185044484,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003527910012053,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0170729415104438,,3.952253831082639e-07,3.3125,1.0,,log_euclidean,0.0170732735883782,3.320779344319347e-07,1.945054015611759e-05,0.016412277741668,0.0002105419989675,3.3077374563784765e-07,0.996072642416552,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003527910012053,0.6666666666666667,0.6666666666666667,3.000000000000046,3.000000000000046,3.0,0.0170729415104438,,3.952253831082639e-07,3.3125,1.0,,identity,0.0827303750064979,0.0656574334960541,3.8457013078789193,0.0827303750064979,0.0002701250050449,0.065584588602048,0.998890530894564,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.3,0.45,2.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003389170014997,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0016236779984186,,1.1757870143442785e-08,2.75,1.0,,intrinsic,0.0016236779984186,0.0,0.0,0.001526681205893,0.0002181669988203,1.1060615670615894e-30,1.1060615670615894e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,96.0,3.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003389170014997,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0016236779984186,,1.1757870143442785e-08,2.75,1.0,,tangent,0.0016236838792297,5.880811076173012e-09,3.621907226617879e-06,0.0015267357839197,0.0002337920013815,5.8789350716919365e-09,0.9996809956217304,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,96.0,3.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003389170014997,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0016236779984186,,1.1757870143442785e-08,2.75,1.0,,map,0.0031654873586039,0.0015418093601852,0.9495782794906652,0.0018020587623399,0.0002318749902769,0.0015416812783981,0.9999169276108902,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,96.0,3.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003389170014997,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0016236779984186,,1.1757870143442785e-08,2.75,1.0,,log_euclidean,0.001623684061429,6.063010342480941e-09,3.734121142483818e-06,0.001526777263926,0.0002568750060163,6.061028077511261e-09,0.9996730559808236,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,96.0,3.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003389170014997,0.6666666666666667,0.6666666666666667,3.000000000000033,3.000000000000033,3.0,0.0016236779984186,,1.1757870143442785e-08,2.75,1.0,,identity,0.3298657089328526,0.328242030934434,202.15956073440435,0.3298657089328526,0.000373083006707,0.3282157792358492,0.9999200233482896,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.15,2.0,96.0,3.75,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003776669909711,0.6666666666666667,0.6666666666666667,3.000000000000022,3.000000000000022,3.0,0.0146323931266719,,1.0640065202294987e-06,3.28125,1.0,,intrinsic,0.0146323931266719,0.0,0.0,0.0137151936585436,0.0002312919968971,1.1881061826924854e-30,1.1881061826924854e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003776669909711,0.6666666666666667,0.6666666666666667,3.000000000000022,3.000000000000022,3.0,0.0146323931266719,,1.0640065202294987e-06,3.28125,1.0,,tangent,0.0146329266763197,5.335496478190566e-07,3.6463594382692126e-05,0.013715898924917,0.0002090409980155,5.320032601146822e-07,0.9971016985753896,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003776669909711,0.6666666666666667,0.6666666666666667,3.000000000000022,3.000000000000022,3.0,0.0146323931266719,,1.0640065202294987e-06,3.28125,1.0,,map,0.0281841739267971,0.0135517808001252,0.9261493101509892,0.0163889419522207,0.0002558330015745,0.0135412742816723,0.9992247130758772,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003776669909711,0.6666666666666667,0.6666666666666667,3.000000000000022,3.000000000000022,3.0,0.0146323931266719,,1.0640065202294987e-06,3.28125,1.0,,log_euclidean,0.0146330015281432,6.084014713414465e-07,4.1579081840854395e-05,0.0137211940434834,0.0002515829983167,6.064918037462608e-07,0.996861171964336,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003776669909711,0.6666666666666667,0.6666666666666667,3.000000000000022,3.000000000000022,3.0,0.0146323931266719,,1.0640065202294987e-06,3.28125,1.0,,identity,0.3754623303197375,0.3608299371930656,24.659666677171575,0.3754623303197375,0.0003727080038515,0.3605586712817236,0.9992482167265494,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,0.8,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003974590072175,0.6666666666666667,0.6666666666666667,3.0000000000000293,3.0000000000000293,3.0,0.0013522754291294,,1.4348768822168433e-08,2.78125,1.0,,intrinsic,0.0013522754291294,0.0,0.0,0.0012549079690782,0.0001748750073602,1.2822841569730208e-30,1.2822841569730206e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,96.0,3.78125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003974590072175,0.6666666666666667,0.6666666666666667,3.0000000000000293,3.0000000000000293,3.0,0.0013522754291294,,1.4348768822168433e-08,2.78125,1.0,,tangent,0.0013522826050614,7.175931982959446e-09,5.3065609478528834e-06,0.0012548982651359,0.000212625003769,7.174384411060905e-09,0.999784338549722,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,96.0,3.78125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003974590072175,0.6666666666666667,0.6666666666666667,3.0000000000000293,3.0000000000000293,3.0,0.0013522754291294,,1.4348768822168433e-08,2.78125,1.0,,map,0.0025328147219475,0.001180539292818,0.8730021025213938,0.001466860452356,0.0002185000048484,0.0011804375338655,0.9999138029940172,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,96.0,3.78125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003974590072175,0.6666666666666667,0.6666666666666667,3.0000000000000293,3.0000000000000293,3.0,0.0013522754291294,,1.4348768822168433e-08,2.78125,1.0,,log_euclidean,0.0013522827169567,7.287827297371152e-09,5.389306897384584e-06,0.0012549590300128,0.0002225000062026,7.286190899718977e-09,0.9997754615216026,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,96.0,3.78125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003974590072175,0.6666666666666667,0.6666666666666667,3.0000000000000293,3.0000000000000293,3.0,0.0013522754291294,,1.4348768822168433e-08,2.78125,1.0,,identity,1.145115759197193,1.1437634837680637,845.8066005860679,1.145115759197193,0.0003895830013789,1.143708575339098,0.999951993196369,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.15,2.0,96.0,3.78125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000352290997398,0.6666666666666667,0.6666666666666667,3.0000000000000697,3.0000000000000697,3.0,0.0126651811619459,,1.3681704195275095e-06,3.28125,1.0,,intrinsic,0.0126651811619459,0.0,0.0,0.0118529838877869,0.000152499997057,1.842344584800829e-30,1.842344584800829e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000352290997398,0.6666666666666667,0.6666666666666667,3.0000000000000697,3.0000000000000697,3.0,0.0126651811619459,,1.3681704195275095e-06,3.28125,1.0,,tangent,0.0126658667091693,6.855472233745219e-07,5.4128497224684854e-05,0.0118602809472989,0.000162458003615,6.84085209763623e-07,0.9978673772410568,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000352290997398,0.6666666666666667,0.6666666666666667,3.0000000000000697,3.0000000000000697,3.0,0.0126651811619459,,1.3681704195275095e-06,3.28125,1.0,,map,0.0234844028747113,0.0108192217127653,0.8542492661118062,0.0129991433557252,0.0002052500058198,0.0108104985767924,0.9991937372017562,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000352290997398,0.6666666666666667,0.6666666666666667,3.0000000000000697,3.0000000000000697,3.0,0.0126651811619459,,1.3681704195275095e-06,3.28125,1.0,,log_euclidean,0.0126660109290771,8.297671312135213e-07,6.551561486594887e-05,0.0118633319611273,0.0001172079937532,8.276477687601822e-07,0.9974458346521397,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.000352290997398,0.6666666666666667,0.6666666666666667,3.0000000000000697,3.0000000000000697,3.0,0.0126651811619459,,1.3681704195275095e-06,3.28125,1.0,,identity,1.2183373758668707,1.2056721947049247,95.19581119988332,1.2183373758668707,0.0003237089986214,1.2051261135444984,0.9995470732734614,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2,1.5,0.45,2.0,96.0,4.28125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.3604087499988964,0.6666666666666667,0.6666666666666667,3.0000000000000435,3.0000000000000435,3.0,0.0019491937785469,,4.272239771878139e-09,2.5625,1.0,,intrinsic,0.0019491937785469,0.0,0.0,0.0018746769532628,0.0001796249998733,1.0841059656955756e-30,1.0841059656955757e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.3604087499988964,0.6666666666666667,0.6666666666666667,3.0000000000000435,3.0000000000000435,3.0,0.0019491937785469,,4.272239771878139e-09,2.5625,1.0,,tangent,0.0019491959156058,2.137058920451129e-09,1.0963809468160111e-06,0.0018745248495693,0.0001616660010768,2.136119885934993e-09,0.9995605949339302,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.3604087499988964,0.6666666666666667,0.6666666666666667,3.0000000000000435,3.0000000000000435,3.0,0.0019491937785469,,4.272239771878139e-09,2.5625,1.0,,map,0.0036999720819819,0.001750778303435,0.8982063880484065,0.0026024020544895,0.0002291659911861,0.001750611082722,0.9999044877854256,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.3604087499988964,0.6666666666666667,0.6666666666666667,3.0000000000000435,3.0000000000000435,3.0,0.0019491937785469,,4.272239771878139e-09,2.5625,1.0,,log_euclidean,0.0019491962551111,2.4765642657291476e-09,1.2705582651589397e-06,0.0018745801383554,0.0001303750032093,2.4754539570589288e-09,0.999551673790346,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,2.3604087499988964,0.6666666666666667,0.6666666666666667,3.0000000000000435,3.0000000000000435,3.0,0.0019491937785469,,4.272239771878139e-09,2.5625,1.0,,identity,0.0436464891343981,0.0416972953558512,21.392072873809425,0.0436464891343981,0.0004029170086141,0.0416911809475329,0.99985336199228,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.15,3.0,96.0,3.5625,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003032499953405,0.6666666666666667,0.6666666666666667,3.000000000000051,3.000000000000051,3.0,0.0175928031893214,,4.2070005369707554e-07,3.3125,1.0,,intrinsic,0.0175928031893214,0.0,0.0,0.0169189965274065,0.0002244589995825,1.0912319064898082e-30,1.091231906489808e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003032499953405,0.6666666666666667,0.6666666666666667,3.000000000000051,3.000000000000051,3.0,0.0175928031893214,,4.2070005369707554e-07,3.3125,1.0,,tangent,0.0175930145129337,2.113236123035822e-07,1.201193522314013e-05,0.0169139457643793,0.0001909169950522,2.103500268485325e-07,0.9953929168423872,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003032499953405,0.6666666666666667,0.6666666666666667,3.000000000000051,3.000000000000051,3.0,0.0175928031893214,,4.2070005369707554e-07,3.3125,1.0,,map,0.0337315682138532,0.0161387650245317,0.9173503989590336,0.0231401137762481,0.0002235830033896,0.0161251974006045,0.9991593146125738,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003032499953405,0.6666666666666667,0.6666666666666667,3.000000000000051,3.000000000000051,3.0,0.0175928031893214,,4.2070005369707554e-07,3.3125,1.0,,log_euclidean,0.0175931807838271,3.775945057182817e-07,2.1463009712259823e-05,0.0169185638729177,0.0001908749982248,3.757569771365707e-07,0.995133592904866,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003032499953405,0.6666666666666667,0.6666666666666667,3.000000000000051,3.000000000000051,3.0,0.0175928031893214,,4.2070005369707554e-07,3.3125,1.0,,identity,0.0644505569981601,0.0468577538088386,2.6634614907350658,0.0644505569981601,0.0003434579994063,0.0467937386146294,0.9986338398876218,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.3,0.45,3.0,96.0,4.3125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.00035379199835,0.6666666666666667,0.6666666666666667,3.0000000000000213,3.0000000000000213,3.0,0.0021529374974409,,2.8383868036917225e-08,2.9375,1.0,,intrinsic,0.0021529374974409,0.0,0.0,0.0020622800412911,0.0001687920012045,8.356610028696218e-31,8.356610028696217e-16,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,96.0,3.9375,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.00035379199835,0.6666666666666667,0.6666666666666667,3.0000000000000213,3.0000000000000213,3.0,0.0021529374974409,,2.8383868036917225e-08,2.9375,1.0,,tangent,0.0021529516963392,1.4198898277625882e-08,6.595127956340154e-06,0.0020620031620503,0.0002094579976983,1.4191934018469923e-08,0.9995095211600374,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,96.0,3.9375,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.00035379199835,0.6666666666666667,0.6666666666666667,3.0000000000000213,3.0000000000000213,3.0,0.0021529374974409,,2.8383868036917225e-08,2.9375,1.0,,map,0.003847538736786,0.001694601239345,0.7871112103158258,0.0024486307911711,0.0002449169987812,0.0016944073747893,0.9998855987171504,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,96.0,3.9375,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.00035379199835,0.6666666666666667,0.6666666666666667,3.0000000000000213,3.0000000000000213,3.0,0.0021529374974409,,2.8383868036917225e-08,2.9375,1.0,,log_euclidean,0.0021529522219292,1.4724488303120842e-08,6.839254888087912e-06,0.0020620880083927,0.0002024169953074,1.4717571588258071e-08,0.999530257709444,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,96.0,3.9375,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.00035379199835,0.6666666666666667,0.6666666666666667,3.0000000000000213,3.0000000000000213,3.0,0.0021529374974409,,2.8383868036917225e-08,2.9375,1.0,,identity,0.3092140255957466,0.3070610880983057,142.62424639047202,0.3092140255957466,0.000368166991393,0.3070184013710457,0.999860982947972,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.15,3.0,96.0,3.9375,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003249580040574,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0197683489359734,,2.124777202374773e-06,3.53125,1.0,,intrinsic,0.0197683489359734,0.0,0.0,0.0185900683399914,0.0001889999984996,1.2826693429618977e-30,1.2826693429618977e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,96.0,4.53125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003249580040574,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0197683489359734,,2.124777202374773e-06,3.53125,1.0,,tangent,0.0197694161733552,1.0672373818576553e-06,5.398717845958049e-05,0.0185791438352399,0.0001334999979007,1.0623886011873182e-06,0.9954566989942788,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,96.0,4.53125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003249580040574,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0197683489359734,,2.124777202374773e-06,3.53125,1.0,,map,0.0345603600803163,0.0147920111443429,0.7482674042355232,0.0207608377459845,0.000171916995896,0.0147759190393546,0.9989121083785532,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,96.0,4.53125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003249580040574,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0197683489359734,,2.124777202374773e-06,3.53125,1.0,,log_euclidean,0.0197697013142236,1.3523782501773107e-06,6.84112899138644e-05,0.0185878642068585,0.0001273340021725,1.3463543459723432e-06,0.9955456957369896,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,96.0,4.53125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003249580040574,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0197683489359734,,2.124777202374773e-06,3.53125,1.0,,identity,0.3150861645070255,0.2953178155710521,14.93892163313892,0.3150861645070255,0.0003027079947059,0.2949605898641584,0.9987903685857796,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,0.8,0.45,3.0,96.0,4.53125,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003992499987361,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0022294179669383,,8.322670242603524e-08,2.875,1.0,,intrinsic,0.0022294179669383,0.0,0.0,0.0021399133397193,0.0002096249954774,1.4484919111736408e-30,1.4484919111736409e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,96.0,3.875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003992499987361,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0022294179669383,,8.322670242603524e-08,2.875,1.0,,tangent,0.0022294596014112,4.163447288535807e-08,1.867504142461651e-05,0.0021398357382119,0.0001617920061107,4.1613351212916594e-08,0.9994926878863188,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,96.0,3.875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003992499987361,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0022294179669383,,8.322670242603524e-08,2.875,1.0,,map,0.0043985138365617,0.0021690958696233,0.9729426701454984,0.0025556045558957,0.0001785000058589,0.0021688572405324,0.999889986840021,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,96.0,3.875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003992499987361,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0022294179669383,,8.322670242603524e-08,2.875,1.0,,log_euclidean,0.0022294584953336,4.0528395273478623e-08,1.8178913005324e-05,0.002139791671026,0.0001784579944796,4.0508519708861496e-08,0.9995095891539002,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,96.0,3.875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0003992499987361,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0022294179669383,,8.322670242603524e-08,2.875,1.0,,identity,1.0996492884033977,1.097419870436459,492.2450104515571,1.0996492884033977,0.0003135000006295,1.0972802151324126,0.9998727421401702,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.15,3.0,96.0,3.875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0002921249979408,0.6666666666666667,0.6666666666666667,3.00000000000003,3.00000000000003,3.0,0.0209661188692151,,6.560894873103666e-06,3.6875,1.0,,intrinsic,0.0209661188692151,0.0,0.0,0.0194980593480567,0.0001894589950097,1.1503579557824962e-30,1.150357955782496e-15,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,96.0,4.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0002921249979408,0.6666666666666667,0.6666666666666667,3.00000000000003,3.00000000000003,3.0,0.0209661188692151,,6.560894873103666e-06,3.6875,1.0,,tangent,0.0209694156672403,3.296798025242964e-06,0.0001572440777336,0.0194835827137455,0.0001604999997653,3.2804474365513436e-06,0.995040463939123,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,96.0,4.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0002921249979408,0.6666666666666667,0.6666666666666667,3.00000000000003,3.00000000000003,3.0,0.0209661188692151,,6.560894873103666e-06,3.6875,1.0,,map,0.0404311020859803,0.0194649832167651,0.9284018343207004,0.0231557893372241,0.0002180840092478,0.0194420315497751,0.998820874041636,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,96.0,4.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0002921249979408,0.6666666666666667,0.6666666666666667,3.00000000000003,3.00000000000003,3.0,0.0209661188692151,,6.560894873103666e-06,3.6875,1.0,,log_euclidean,0.0209694426943092,3.3238250941071412e-06,0.0001585331608029,0.0194883088574823,0.00015862500004,3.308902441455667e-06,0.9955103977408646,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,96.0,4.6875,1.0,,,,,
spd_synthetic,,,,,,32,,,3.0,0.0002921249979408,0.6666666666666667,0.6666666666666667,3.00000000000003,3.00000000000003,3.0,0.0209661188692151,,6.560894873103666e-06,3.6875,1.0,,identity,1.0889361947842962,1.067970075915081,50.93790045630225,1.0889361947842962,0.0002953340008389,1.0667882271980196,0.9988933690711804,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3,1.5,0.45,3.0,96.0,4.6875,1.0,,,,,
sphere,,,,,,32,,,,40.70296462500119,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0001861034545762,,0.0,,,,intrinsic,0.0001861034545762,0.0,0.0,0.0001751940993093,0.0001644589938223,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.15,1.0,2.15625,1.0
sphere,,,,,,32,,,,40.70296462500119,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0001861034545762,,4.079685404724653e-09,,,,tangent,0.0001861054938654,2.039289130384468e-09,1.0957825232355646e-05,0.0001751417890283,0.0001420000044163,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.15,1.0,2.15625,1.0
sphere,,,,,,32,,,,40.70296462500119,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0001861034545762,,,,,,map,0.0002998073901611,0.0001137039355848,0.6109716546837263,0.0002267855477421,0.0002050420007435,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.15,1.0,2.15625,1.0
sphere,,,,,,32,,,,40.70296462500119,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0001861034545762,,,,,,ambient,0.000186103455789,1.2127692784486693e-12,6.516640334323332e-09,0.0001751914307082,0.0001655000087339,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.15,1.0,2.15625,1.0
sphere,,,,,,32,,,,40.70296462500119,0.6666666666666667,0.6666666666666667,3.0000000000000497,3.0000000000000497,3.0,0.0001861034545762,,,,,,identity,0.1223933595859077,0.1222072561313315,656.6630179411525,0.1223933595859077,0.0003888749924954,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.15,1.0,2.15625,1.0
sphere,,,,,,32,,,,0.0003247920103603,0.6666666666666667,0.6666666666666667,3.000000000000053,3.000000000000053,3.0,0.0009400949862658,,0.0,,,,intrinsic,0.0009400949862658,0.0,0.0,0.0009399396402089,0.000168875005329,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.35,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0003247920103603,0.6666666666666667,0.6666666666666667,3.000000000000053,3.000000000000053,3.0,0.0009400949862658,,1.098779466487245e-07,,,,tangent,0.0009401498321424,5.484587658360386e-08,5.834078192615041e-05,0.0009395473322712,0.000139499999932,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.35,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0003247920103603,0.6666666666666667,0.6666666666666667,3.000000000000053,3.000000000000053,3.0,0.0009400949862658,,,,,,map,0.0018462978525222,0.0009062028662564,0.9639481961880532,0.001437432209545,0.0001765420020092,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.35,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0003247920103603,0.6666666666666667,0.6666666666666667,3.000000000000053,3.000000000000053,3.0,0.0009400949862658,,,,,,ambient,0.0009400951588677,1.7260186899528684e-10,1.8360045688667778e-07,0.0009400212652844,0.0001305420009884,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.35,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0003247920103603,0.6666666666666667,0.6666666666666667,3.000000000000053,3.000000000000053,3.0,0.0009400949862658,,,,,,identity,0.1195206691489254,0.1185805741626595,126.13680095632904,0.1195206691489254,0.000311124997097,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,0.5,0.35,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0002968749904539,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002222857975953,,0.0,,,,intrinsic,0.0002222857975953,0.0,0.0,0.0002086279299105,0.0001137910003308,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.0002968749904539,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002222857975953,,2.568451707720507e-08,,,,tangent,0.0002222986359573,1.2838362020863416e-08,5.775610569703275e-05,0.000208662494201,9.987500379793346e-05,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.0002968749904539,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002222857975953,,,,,,map,0.0004396943949913,0.000217408597396,0.9780588762215408,0.0002881238448494,0.0001688339980319,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.0002968749904539,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002222857975953,,,,,,ambient,0.0002222857987679,1.1726623632638685e-12,5.275471379412408e-09,0.0002086263266695,0.0001282500015804,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.0002968749904539,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002222857975953,,,,,,identity,0.7109472121756601,0.7107249263780648,3197.3474421970454,0.7109472121756601,0.0003062920004595,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.0004071659932378,0.6666666666666667,0.6666666666666667,3.0000000000000675,3.0000000000000675,3.0,0.000968952793358,,0.0,,,,intrinsic,0.000968952793358,0.0,0.0,0.0009514346176756,0.0001074159954441,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0004071659932378,0.6666666666666667,0.6666666666666667,3.0000000000000675,3.0000000000000675,3.0,0.000968952793358,,4.602524692033251e-07,,,,tangent,0.0009691826892775,2.2989591952761286e-07,0.0002372622496198,0.0009519248290973,0.000109667002107,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0004071659932378,0.6666666666666667,0.6666666666666667,3.0000000000000675,3.0000000000000675,3.0,0.000968952793358,,,,,,map,0.0016940978779607,0.0007251450846026,0.7483801992969857,0.001333079691236,0.000181583003723,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0004071659932378,0.6666666666666667,0.6666666666666667,3.0000000000000675,3.0000000000000675,3.0,0.000968952793358,,,,,,ambient,0.000968952849664,5.6306045871819255e-11,5.8110205427740857e-08,0.0009514414304296,0.0001128750009229,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0004071659932378,0.6666666666666667,0.6666666666666667,3.0000000000000675,3.0000000000000675,3.0,0.000968952793358,,,,,,identity,0.6845861808542573,0.6836172280608992,705.5217062657165,0.6845861808542573,0.0002990829962072,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,1.2,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.000295375008136,0.6666666666666667,0.6666666666666667,3.0000000000000533,3.0000000000000533,3.0,0.0002503678779173,,0.0,,,,intrinsic,0.0002503678779173,0.0,0.0,0.0002171814849636,0.0001275420072488,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.15,1.0,2.53125,1.0
sphere,,,,,,32,,,,0.000295375008136,0.6666666666666667,0.6666666666666667,3.0000000000000533,3.0000000000000533,3.0,0.0002503678779173,,7.444203153689388e-07,,,,tangent,0.0002507399451697,3.720672524283467e-07,0.0014860822223813,0.0002166030539696,0.0001276660041185,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.15,1.0,2.53125,1.0
sphere,,,,,,32,,,,0.000295375008136,0.6666666666666667,0.6666666666666667,3.0000000000000533,3.0000000000000533,3.0,0.0002503678779173,,,,,,map,0.0005245236586911,0.0002741557807737,1.0950118004524982,0.0002904289339499,0.0001316670095548,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.15,1.0,2.53125,1.0
sphere,,,,,,32,,,,0.000295375008136,0.6666666666666667,0.6666666666666667,3.0000000000000533,3.0000000000000533,3.0,0.0002503678779173,,,,,,ambient,0.0002503678790788,1.161454829881614e-12,4.638992987211292e-09,0.0002171754906679,0.0001738340070005,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.15,1.0,2.53125,1.0
sphere,,,,,,32,,,,0.000295375008136,0.6666666666666667,0.6666666666666667,3.0000000000000533,3.0000000000000533,3.0,0.0002503678779173,,,,,,identity,2.812918714777367,2.8126683468994496,11234.142216230386,2.812918714777367,0.0003395420062588,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.15,1.0,2.53125,1.0
sphere,,,,,,32,,,,0.0003173340082867,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0022230157934142,,0.0,,,,intrinsic,0.0022230157934142,0.0,0.0,0.0015261896954385,0.0001941669906955,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003173340082867,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0022230157934142,,2.496500553381491e-05,,,,tangent,0.002235458235792,1.244244237778077e-05,0.0055971003060985,0.0015328293619336,0.0001437089958926,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003173340082867,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0022230157934142,,,,,,map,0.0043433857976813,0.002120370004267,0.9538258839854972,0.0016765325801109,0.0001504160027252,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003173340082867,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0022230157934142,,,,,,ambient,0.0022230177593617,1.965947496809783e-09,8.843605621849178e-07,0.0015257171306221,0.0001224159932462,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003173340082867,0.6666666666666667,0.6666666666666667,3.0000000000000338,3.0000000000000338,3.0,0.0022230157934142,,,,,,identity,2.625818572113955,2.6235955563205406,1180.1965438540794,2.625818572113955,0.0003025420010089,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.4,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003855830000247,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.0004113446612141,,0.0,,,,intrinsic,0.0004113446612141,0.0,0.0,0.000251153865975,0.0001412909914506,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003855830000247,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.0004113446612141,,1.1566083362019298e-05,,,,tangent,0.0004171259044441,5.781243230001953e-06,0.0140544992438641,0.0002582512755094,0.0001833749993238,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003855830000247,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.0004113446612141,,,,,,map,0.0007965587493439,0.0003852140881298,0.936475234643335,0.0003328896084399,0.0001497079938417,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003855830000247,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.0004113446612141,,,,,,ambient,0.0004113446971422,3.5928053284187134e-11,8.73429429669486e-08,0.0002511295882131,0.0001252079964615,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003855830000247,0.6666666666666667,0.6666666666666667,3.0000000000000444,3.0000000000000444,3.0,0.0004113446612141,,,,,,identity,4.021280080689457,4.020868736028243,9774.938427935123,4.021280080689457,0.000269666998065,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003613750013755,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0017009198748164,,0.0,,,,intrinsic,0.0017009198748164,0.0,0.0,0.0011595711810414,0.0001561249955557,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003613750013755,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0017009198748164,,0.0002124695155355,,,,tangent,0.0018069240323676,0.0001060041575512,0.0623216643656679,0.0012672924651371,0.000130458996864,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003613750013755,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0017009198748164,,,,,,map,0.0032501326765016,0.0015492128016852,0.9108088068243048,0.0015303558958913,0.0001166669972008,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003613750013755,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0017009198748164,,,,,,ambient,0.0017009204976752,6.228588189920864e-10,3.661893944647552e-07,0.0011593948098736,0.0001278340059798,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,0.0003613750013755,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0017009198748164,,,,,,identity,3.4064909763327536,3.404790056457937,2001.734536040651,3.4064909763327536,0.0002329580020159,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0,,,0.0,96.0,,,2.9,0.35,1.0,3.21875,1.0
sphere,,,,,,32,,,,40.70241441699909,0.6666666666666667,0.6666666666666667,3.000000000000052,3.000000000000052,3.0,0.0001775230422122,,0.0,,,,intrinsic,0.0001775230422122,0.0,0.0,0.0001653227835018,0.000155708999955,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.15,1.0,2.125,1.0
sphere,,,,,,32,,,,40.70241441699909,0.6666666666666667,0.6666666666666667,3.000000000000052,3.000000000000052,3.0,0.0001775230422122,,1.7689310234259106e-09,,,,tangent,0.000177523926587,8.843747983282648e-10,4.981746523197597e-06,0.0001653363453373,0.0001132499892264,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.15,1.0,2.125,1.0
sphere,,,,,,32,,,,40.70241441699909,0.6666666666666667,0.6666666666666667,3.000000000000052,3.000000000000052,3.0,0.0001775230422122,,,,,,map,0.0003380136283425,0.0001604905861303,0.9040549560796104,0.0002430004092723,0.0001209170004585,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.15,1.0,2.125,1.0
sphere,,,,,,32,,,,40.70241441699909,0.6666666666666667,0.6666666666666667,3.000000000000052,3.000000000000052,3.0,0.0001775230422122,,,,,,ambient,0.0001775230426111,3.9894853371379163e-13,2.247305638424297e-09,0.0001653234609792,0.0001552920002723,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.15,1.0,2.125,1.0
sphere,,,,,,32,,,,40.70241441699909,0.6666666666666667,0.6666666666666667,3.000000000000052,3.000000000000052,3.0,0.0001775230422122,,,,,,identity,0.1177393556916631,0.1175618326494509,662.2342158202835,0.1177393556916631,0.0003997500025434,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.15,1.0,2.125,1.0
sphere,,,,,,32,,,,0.0002867500006686,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0009857211979584,,0.0,,,,intrinsic,0.0009857211979584,0.0,0.0,0.0009191075869673,0.0001367920049233,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.35,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0002867500006686,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0009857211979584,,4.4467862259110284e-08,,,,tangent,0.0009857434102058,2.2212247392967843e-08,2.2534006003900825e-05,0.0009192862410062,0.0001505000109318,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.35,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0002867500006686,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0009857211979584,,,,,,map,0.0017613024290868,0.0007755812311284,0.7868160213402738,0.0014234502787665,0.0001784170017344,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.35,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0002867500006686,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0009857211979584,,,,,,ambient,0.0009857212478153,4.985694886452952e-11,5.057915865844197e-08,0.0009191276035025,0.0001674590021139,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.35,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0002867500006686,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0009857211979584,,,,,,identity,0.1088982577997919,0.1079125366018334,109.47571871776168,0.1088982577997919,0.000281583998003,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,0.5,0.35,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0002941250131698,0.6666666666666667,0.6666666666666667,3.00000000000004,3.00000000000004,3.0,0.0001919451806001,,0.0,,,,intrinsic,0.0001919451806001,0.0,0.0,0.000174628775883,0.0001693750091362,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.15,1.0,2.28125,1.0
sphere,,,,,,32,,,,0.0002941250131698,0.6666666666666667,0.6666666666666667,3.00000000000004,3.00000000000004,3.0,0.0001919451806001,,1.0851964944126872e-08,,,,tangent,0.0001919506057133,5.425113209416108e-09,2.8263867800456403e-05,0.0001745616983759,0.0001570000022184,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.15,1.0,2.28125,1.0
sphere,,,,,,32,,,,0.0002941250131698,0.6666666666666667,0.6666666666666667,3.00000000000004,3.00000000000004,3.0,0.0001919451806001,,,,,,map,0.0003656047285855,0.0001736595479854,0.9047351303249936,0.0002702920724762,0.0001228750043082,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.15,1.0,2.28125,1.0
sphere,,,,,,32,,,,0.0002941250131698,0.6666666666666667,0.6666666666666667,3.00000000000004,3.00000000000004,3.0,0.0001919451806001,,,,,,ambient,0.0001919451810156,4.155339267120084e-13,2.1648573067209387e-09,0.0001746279074456,0.0001440419873688,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.15,1.0,2.28125,1.0
sphere,,,,,,32,,,,0.0002941250131698,0.6666666666666667,0.6666666666666667,3.00000000000004,3.00000000000004,3.0,0.0001919451806001,,,,,,identity,0.6995672076857562,0.6993752625051561,3643.619810190598,0.6995672076857562,0.0003090419922955,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.15,1.0,2.28125,1.0
sphere,,,,,,32,,,,0.000267666997388,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0012587569345224,,0.0,,,,intrinsic,0.0012587569345224,0.0,0.0,0.001140053904288,0.000201292001293,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.000267666997388,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0012587569345224,,3.1961640429349456e-07,,,,tangent,0.0012589165308763,1.595963539133098e-07,0.0001267888577502,0.0011395811683305,0.0001571250031702,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.000267666997388,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0012587569345224,,,,,,map,0.0023955567138058,0.0011367997792833,0.9031130221455996,0.0014015957207367,0.0001952079910552,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.000267666997388,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0012587569345224,,,,,,ambient,0.0012587570687973,1.3427489198650222e-10,1.0667261351568253e-07,0.0011399202675382,0.0001498750061728,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.000267666997388,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0012587569345224,,,,,,identity,0.663055420002714,0.6617966630681915,525.7541348276644,0.663055420002714,0.0002945000014733,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0003365420125192,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002035234609124,,0.0,,,,intrinsic,0.0002035234609124,0.0,0.0,0.0001910724785477,0.0001587080041645,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.15,1.0,2.625,1.0
sphere,,,,,,32,,,,0.0003365420125192,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002035234609124,,4.226557427578731e-07,,,,tangent,0.0002037347451303,2.112842178758124e-07,0.0010381320017287,0.0001916760813365,0.0001365410134894,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.15,1.0,2.625,1.0
sphere,,,,,,32,,,,0.0003365420125192,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002035234609124,,,,,,map,0.0004276764834565,0.000224153022544,1.1013620814973295,0.0003043272612384,0.0001748749928083,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.15,1.0,2.625,1.0
sphere,,,,,,32,,,,0.0003365420125192,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002035234609124,,,,,,ambient,0.0002035234613402,4.2784469001487524e-13,2.1021885540700087e-09,0.0001910689062858,0.0002535419916966,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.15,1.0,2.625,1.0
sphere,,,,,,32,,,,0.0003365420125192,0.6666666666666667,0.6666666666666667,3.000000000000054,3.000000000000054,3.0,0.0002035234609124,,,,,,identity,2.840187762839706,2.8399842393787935,13954.087782540317,2.840187762839706,0.0003832499933196,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.15,1.0,2.625,1.0
sphere,,,,,,32,,,,0.0003137909952783,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0017554902818098,,0.0,,,,intrinsic,0.0017554902818098,0.0,0.0,0.0013463480993727,0.0002157499984605,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.35,1.0,3.15625,1.0
sphere,,,,,,32,,,,0.0003137909952783,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0017554902818098,,5.331645115049305e-05,,,,tangent,0.0017820791652322,2.6588883422444705e-05,0.0151461296584524,0.0013731280100517,0.00017637500423,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.35,1.0,3.15625,1.0
sphere,,,,,,32,,,,0.0003137909952783,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0017554902818098,,,,,,map,0.0032398517294121,0.0014843614476023,0.8455537823154897,0.0016653608450623,0.0001638340036151,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.35,1.0,3.15625,1.0
sphere,,,,,,32,,,,0.0003137909952783,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0017554902818098,,,,,,ambient,0.0017554908596559,5.778461303201921e-10,3.2916509781214205e-07,0.0013461571768205,0.0001594999921508,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.35,1.0,3.15625,1.0
sphere,,,,,,32,,,,0.0003137909952783,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0017554902818098,,,,,,identity,2.682536441582542,2.680780951300732,1527.083903043311,2.682536441582542,0.0002891250042011,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.4,0.35,1.0,3.15625,1.0
sphere,,,,,,32,,,,0.0003750000032596,0.6666666666666667,0.6666666666666667,3.000000000000057,3.000000000000057,3.0,0.0002960856223784,,0.0,,,,intrinsic,0.0002960856223784,0.0,0.0,0.0002372933557317,0.000214291998418,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003750000032596,0.6666666666666667,0.6666666666666667,3.000000000000057,3.000000000000057,3.0,0.0002960856223784,,0.0006150134939035,,,,tangent,0.0006035572226764,0.0003074716002979,1.038455017937275,0.0004394314585942,0.0001662080030655,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003750000032596,0.6666666666666667,0.6666666666666667,3.000000000000057,3.000000000000057,3.0,0.0002960856223784,,,,,,map,0.0005690468132667,0.0002729611908882,0.9218995123626944,0.0002748925180402,0.0001589590101502,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003750000032596,0.6666666666666667,0.6666666666666667,3.000000000000057,3.000000000000057,3.0,0.0002960856223784,,,,,,ambient,0.0002960856281006,5.72224066091101e-12,1.9326303705477156e-08,0.0002372792737963,0.0001454169978387,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003750000032596,0.6666666666666667,0.6666666666666667,3.000000000000057,3.000000000000057,3.0,0.0002960856223784,,,,,,identity,4.056036792023896,4.055740706401518,13697.86440091866,4.056036792023896,0.0002817500062519,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003274159971624,0.6666666666666667,0.6666666666666667,3.000000000000094,3.000000000000094,3.0,0.0014692358279246,,0.0,,,,intrinsic,0.0014692358279246,0.0,0.0,0.0011247519843093,0.0001331250095972,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003274159971624,0.6666666666666667,0.6666666666666667,3.000000000000094,3.000000000000094,3.0,0.0014692358279246,,7.630717984526756e-05,,,,tangent,0.0015073241214379,3.808829351325746e-05,0.0259238801486744,0.0011785936703205,0.0001832909911172,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003274159971624,0.6666666666666667,0.6666666666666667,3.000000000000094,3.000000000000094,3.0,0.0014692358279246,,,,,,map,0.0026204346519618,0.0011511988240371,0.7835357688379334,0.0012171289794831,0.0001414580037817,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003274159971624,0.6666666666666667,0.6666666666666667,3.000000000000094,3.000000000000094,3.0,0.0014692358279246,,,,,,ambient,0.0014692372043612,1.3764366254848807e-09,9.368384566479948e-07,0.0011239134780594,0.0001295839902013,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003274159971624,0.6666666666666667,0.6666666666666667,3.000000000000094,3.000000000000094,3.0,0.0014692358279246,,,,,,identity,3.4854541753577397,3.4839849395298153,2371.290485374999,3.4854541753577397,0.000323667001794,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1,,,1.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,2.784098000003723,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0002285887332838,,0.0,,,,intrinsic,0.0002285887332838,0.0,0.0,0.0002084807914705,0.0002014999918173,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,2.784098000003723,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0002285887332838,,4.443511841131668e-09,,,,tangent,0.0002285909545764,2.221292542156465e-09,9.71741918442591e-06,0.0002084478566859,0.0002032089978456,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,2.784098000003723,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0002285887332838,,,,,,map,0.0004908968909629,0.000262308157679,1.1475113139251512,0.0003534376814009,0.0001544590049888,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,2.784098000003723,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0002285887332838,,,,,,ambient,0.0002285887340807,7.968684848265463e-13,3.486035699917477e-09,0.0002084781700791,0.0002212920080637,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,2.784098000003723,0.6666666666666667,0.6666666666666667,3.00000000000005,3.00000000000005,3.0,0.0002285887332838,,,,,,identity,0.1264929271535398,0.1262643384202559,552.3646621001506,0.1264929271535398,0.0003015830006916,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0003169580013491,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0012293570239129,,0.0,,,,intrinsic,0.0012293570239129,0.0,0.0,0.0011462007636151,0.0002002499968511,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003169580013491,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0012293570239129,,1.268399066454917e-07,,,,tangent,0.0012294203594403,6.33355274662871e-08,5.1519230162037506e-05,0.0011454929461191,0.0001906669931486,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003169580013491,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0012293570239129,,,,,,map,0.0023808580090852,0.0011515009851723,0.9366693017356356,0.001682663324946,0.000140582997119,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003169580013491,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0012293570239129,,,,,,ambient,0.0012293571459623,1.2204939337824572e-10,9.92790466920463e-08,0.0011461851043165,0.0001231669884873,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003169580013491,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0012293570239129,,,,,,identity,0.1289669787830884,0.1277376217591755,103.90604134883424,0.1289669787830884,0.0002633749973028,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003505829954519,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0001885971976889,,0.0,,,,intrinsic,0.0001885971976889,0.0,0.0,0.0001864716508861,0.0001789999951142,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.15,1.0,2.4375,1.0
sphere,,,,,,32,,,,0.0003505829954519,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0001885971976889,,1.5113159495659635e-08,,,,tangent,0.0001886047529845,7.555295653211351e-09,4.006048735503528e-05,0.0001864826226059,0.0001885829988168,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.15,1.0,2.4375,1.0
sphere,,,,,,32,,,,0.0003505829954519,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0001885971976889,,,,,,map,0.0003879603774325,0.0001993631797436,1.0570845282256165,0.0002696749607337,0.000139208001201,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.15,1.0,2.4375,1.0
sphere,,,,,,32,,,,0.0003505829954519,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0001885971976889,,,,,,ambient,0.0001885971979827,2.9389769155667433e-13,1.558335410908222e-09,0.0001864716048314,0.0001111250021494,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.15,1.0,2.4375,1.0
sphere,,,,,,32,,,,0.0003505829954519,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0001885971976889,,,,,,identity,0.7108186301953607,0.7106300329976718,3767.9776884589874,0.7108186301953607,0.0004152500041527,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.15,1.0,2.4375,1.0
sphere,,,,,,32,,,,0.0003912920074071,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0009510236553856,,0.0,,,,intrinsic,0.0009510236553856,0.0,0.0,0.0009138451917968,0.0001753750111674,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.35,1.0,2.84375,1.0
sphere,,,,,,32,,,,0.0003912920074071,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0009510236553856,,4.644883130064633e-07,,,,tangent,0.0009512556770995,2.3202171387350437e-07,0.0002439704970108,0.0009137975454655,0.0001568750012665,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.35,1.0,2.84375,1.0
sphere,,,,,,32,,,,0.0003912920074071,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0009510236553856,,,,,,map,0.0018338818326329,0.0008828581772472,0.928324098194147,0.0013304885473161,0.000145167010487,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.35,1.0,2.84375,1.0
sphere,,,,,,32,,,,0.0003912920074071,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0009510236553856,,,,,,ambient,0.0009510237021121,4.6726444328376575e-11,4.9132788720619645e-08,0.0009138452581818,0.0001102919923141,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.35,1.0,2.84375,1.0
sphere,,,,,,32,,,,0.0003912920074071,0.6666666666666667,0.6666666666666667,3.000000000000039,3.000000000000039,3.0,0.0009510236553856,,,,,,identity,0.6864146807823104,0.6854636571269247,720.7640454000398,0.6864146807823104,0.0003435830003581,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,1.2,0.35,1.0,2.84375,1.0
sphere,,,,,,32,,,,0.0003092499973718,0.6666666666666667,0.6666666666666667,3.0000000000000666,3.0000000000000666,3.0,0.0002654832308352,,0.0,,,,intrinsic,0.0002654832308352,0.0,0.0,0.0002268994781147,0.0001630839979043,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.15,1.0,2.65625,1.0
sphere,,,,,,32,,,,0.0003092499973718,0.6666666666666667,0.6666666666666667,3.0000000000000666,3.0000000000000666,3.0,0.0002654832308352,,5.329817504978161e-07,,,,tangent,0.0002657496626221,2.664317869082713e-07,0.0010035729415754,0.0002275142658749,0.0001580000098329,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.15,1.0,2.65625,1.0
sphere,,,,,,32,,,,0.0003092499973718,0.6666666666666667,0.6666666666666667,3.0000000000000666,3.0000000000000666,3.0,0.0002654832308352,,,,,,map,0.00052513784563,0.0002596546147947,0.9780452572386164,0.0003018982288324,0.0002463339915266,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.15,1.0,2.65625,1.0
sphere,,,,,,32,,,,0.0003092499973718,0.6666666666666667,0.6666666666666667,3.0000000000000666,3.0000000000000666,3.0,0.0002654832308352,,,,,,ambient,0.000265483232302,1.4668428689572357e-12,5.525180872412727e-09,0.0002268890628601,0.0001547089923406,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.15,1.0,2.65625,1.0
sphere,,,,,,32,,,,0.0003092499973718,0.6666666666666667,0.6666666666666667,3.0000000000000666,3.0000000000000666,3.0,0.0002654832308352,,,,,,identity,2.8657158975926516,2.8654504143618165,10793.33864269589,2.8657158975926516,0.0004310419899411,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.15,1.0,2.65625,1.0
sphere,,,,,,32,,,,0.0003359590045874,0.6666666666666667,0.6666666666666667,3.0000000000000817,3.0000000000000817,3.0,0.0015905932405904,,0.0,,,,intrinsic,0.0015905932405904,0.0,0.0,0.0012159171239184,0.000190749997273,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0003359590045874,0.6666666666666667,0.6666666666666667,3.0000000000000817,3.0000000000000817,3.0,0.0015905932405904,,6.789565888387339e-05,,,,tangent,0.0016244453540431,3.385211345267934e-05,0.0212826966623554,0.0012609680581537,0.0001940419897437,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0003359590045874,0.6666666666666667,0.6666666666666667,3.0000000000000817,3.0000000000000817,3.0,0.0015905932405904,,,,,,map,0.0030846376298816,0.0014940443892912,0.9393000995884068,0.0016023899267433,0.0002620419982122,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0003359590045874,0.6666666666666667,0.6666666666666667,3.0000000000000817,3.0000000000000817,3.0,0.0015905932405904,,,,,,ambient,0.0015905935290127,2.88422262201965e-10,1.8132999364117726e-07,0.0012157704689645,0.0001737080019665,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0003359590045874,0.6666666666666667,0.6666666666666667,3.0000000000000817,3.0000000000000817,3.0,0.0015905932405904,,,,,,identity,2.725276314848156,2.7236857216075654,1712.3709897047618,2.725276314848156,0.0005080840055597,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.4,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0003518750017974,0.6666666666666667,0.6666666666666667,3.0000000000000653,3.0000000000000653,3.0,0.0003833925609458,,0.0,,,,intrinsic,0.0003833925609458,0.0,0.0,0.0002371216346212,0.0001878750044852,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003518750017974,0.6666666666666667,0.6666666666666667,3.0000000000000653,3.0000000000000653,3.0,0.0003833925609458,,0.0429530004361425,,,,tangent,0.0218503311279586,0.0214669385670127,55.99205815065958,0.0214123307167585,0.0002145830076187,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003518750017974,0.6666666666666667,0.6666666666666667,3.0000000000000653,3.0000000000000653,3.0,0.0003833925609458,,,,,,map,0.0007504217971311,0.0003670292361852,0.9573196602451416,0.0002565504756479,0.0002170829975511,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003518750017974,0.6666666666666667,0.6666666666666667,3.0000000000000653,3.0000000000000653,3.0,0.0003833925609458,,,,,,ambient,0.0003833925715369,1.0591087035161095e-11,2.7624654503027228e-08,0.0002371195544405,0.0001922500086948,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003518750017974,0.6666666666666667,0.6666666666666667,3.0000000000000653,3.0000000000000653,3.0,0.0003833925609458,,,,,,identity,4.071131860009633,4.070748467448687,10617.703320600376,4.071131860009633,0.000373083006707,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.15,1.0,2.875,1.0
sphere,,,,,,32,,,,0.0003230840084142,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0014806298356545,,0.0,,,,intrinsic,0.0014806298356545,0.0,0.0,0.0011986227182248,0.000235249986872,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003230840084142,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0014806298356545,,5.359858829565384e-05,,,,tangent,0.0015073931809995,2.676334534506327e-05,0.018075649092423,0.0012632446691013,0.0001875000016298,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003230840084142,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0014806298356545,,,,,,map,0.0028925154641541,0.0014118856284995,0.9535709699348623,0.0015730523029112,0.0002533749939175,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003230840084142,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0014806298356545,,,,,,ambient,0.0014806300347946,1.991400946053934e-10,1.3449688086108414e-07,0.0011984449758677,0.0001953750033862,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,0.0003230840084142,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0014806298356545,,,,,,identity,3.4624544723026536,3.460973842466999,2337.5010817184043,3.4624544723026536,0.0004614999925252,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2,,,2.0,96.0,,,2.9,0.35,1.0,3.09375,1.0
sphere,,,,,,32,,,,2.428941500009387,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0002698602542616,,0.0,,,,intrinsic,0.0002698602542616,0.0,0.0,0.0002321753997521,0.0001487080007791,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,2.428941500009387,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0002698602542616,,5.232165298759791e-09,,,,tangent,0.000269862869617,2.615355392432579e-09,9.691517558181765e-06,0.0002322753129961,0.0001295840047532,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,2.428941500009387,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0002698602542616,,,,,,map,0.0004699248375802,0.0002000645833185,0.7413636508493604,0.0002725930127926,0.0001272500085178,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,2.428941500009387,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0002698602542616,,,,,,ambient,0.0002698602562436,1.9819520915946576e-12,7.344364574979977e-09,0.0002321702974915,0.0001190000039059,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,2.428941500009387,0.6666666666666667,0.6666666666666667,3.000000000000034,3.000000000000034,3.0,0.0002698602542616,,,,,,identity,0.1251805432498446,0.1249106829955829,462.8717309161551,0.1251805432498446,0.0002688329986995,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.15,1.0,2.46875,1.0
sphere,,,,,,32,,,,0.000398791002226,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0012099606200127,,0.0,,,,intrinsic,0.0012099606200127,0.0,0.0,0.001119211915833,0.0002154579997295,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.000398791002226,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0012099606200127,,1.095370690720664e-07,,,,tangent,0.0012100153280421,5.470802940613778e-08,4.5214718976195736e-05,0.0011197780245274,0.0001282909943256,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.000398791002226,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0012099606200127,,,,,,map,0.0022470803619985,0.0010371197419858,0.85715165008838,0.0012469420649246,0.0001305000041611,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.000398791002226,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0012099606200127,,,,,,ambient,0.0012099606999731,7.996046099550956e-11,6.608517638753425e-08,0.0011192120371918,0.0001304170000366,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.000398791002226,0.6666666666666667,0.6666666666666667,3.00000000000007,3.00000000000007,3.0,0.0012099606200127,,,,,,identity,0.1249962292984626,0.1237862686784499,102.30603098235598,0.1249962292984626,0.0002686249936232,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,0.5,0.35,1.0,2.8125,1.0
sphere,,,,,,32,,,,0.0003169170086039,0.6666666666666667,0.6666666666666667,3.0000000000000613,3.0000000000000613,3.0,0.0001939006939179,,0.0,,,,intrinsic,0.0001939006939179,0.0,0.0,0.0001757431268334,0.0001095420011552,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0003169170086039,0.6666666666666667,0.6666666666666667,3.0000000000000613,3.0000000000000613,3.0,0.0001939006939179,,2.6841147230805433e-08,,,,tangent,0.0001939141093235,1.3415405516206897e-08,6.918699074837167e-05,0.0001754993717781,8.962499850895256e-05,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0003169170086039,0.6666666666666667,0.6666666666666667,3.0000000000000613,3.0000000000000613,3.0,0.0001939006939179,,,,,,map,0.0004123261624313,0.0002184254685133,1.1264811079310804,0.0002969606662806,0.0001286249898839,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0003169170086039,0.6666666666666667,0.6666666666666667,3.0000000000000613,3.0000000000000613,3.0,0.0001939006939179,,,,,,ambient,0.0001939006949475,1.0295867619840998e-12,5.309866309295191e-09,0.0001757392912333,8.191700908355415e-05,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0003169170086039,0.6666666666666667,0.6666666666666667,3.0000000000000613,3.0000000000000613,3.0,0.0001939006939179,,,,,,identity,0.7336241530539414,0.7334302523600233,3782.50452610666,0.7336241530539414,0.0002786669938359,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.15,1.0,2.34375,1.0
sphere,,,,,,32,,,,0.0002711250126594,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0010753713065853,,0.0,,,,intrinsic,0.0010753713065853,0.0,0.0,0.0009993453375612,0.0001340829912805,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002711250126594,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0010753713065853,,7.214579026141767e-07,,,,tangent,0.0010757315605086,3.602539233257558e-07,0.0003350042177242,0.0009983927932934,0.0001410419936291,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002711250126594,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0010753713065853,,,,,,map,0.0017740715968726,0.0006987002902873,0.6497293409342596,0.0011000105092949,0.0001467499969294,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002711250126594,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0010753713065853,,,,,,ambient,0.0010753714055978,9.901251021328383e-11,9.207285856238687e-08,0.0009993227286781,0.0001124999980675,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002711250126594,0.6666666666666667,0.6666666666666667,3.000000000000049,3.000000000000049,3.0,0.0010753713065853,,,,,,identity,0.7391724445094374,0.738097073202852,686.3648571269163,0.7391724445094374,0.0002817920030793,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,1.2,0.35,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.000306666988763,0.6666666666666667,0.6666666666666667,3.000000000000059,3.000000000000059,3.0,0.0002246338207702,,0.0,,,,intrinsic,0.0002246338207702,0.0,0.0,0.0002067211947035,0.0001657909888308,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.15,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.000306666988763,0.6666666666666667,0.6666666666666667,3.000000000000059,3.000000000000059,3.0,0.0002246338207702,,4.6011272900347766e-07,,,,tangent,0.0002248638108519,2.2999008168845595e-07,0.0010238444099816,0.0002063746419165,0.0001374170096823,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.15,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.000306666988763,0.6666666666666667,0.6666666666666667,3.000000000000059,3.000000000000059,3.0,0.0002246338207702,,,,,,map,0.0003861037039334,0.0001614698831631,0.7188137681561596,0.0002092764863171,0.0001099579967558,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.15,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.000306666988763,0.6666666666666667,0.6666666666666667,3.000000000000059,3.000000000000059,3.0,0.0002246338207702,,,,,,ambient,0.0002246338220067,1.2364578761900336e-12,5.504326427562405e-09,0.000206716698892,0.0001910839928314,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.15,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.000306666988763,0.6666666666666667,0.6666666666666667,3.000000000000059,3.000000000000059,3.0,0.0002246338207702,,,,,,identity,2.8829771634594428,2.8827525296386725,12833.118894358351,2.8829771634594428,0.0002995000104419,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.15,1.0,2.71875,1.0
sphere,,,,,,32,,,,0.0002810830046655,0.6666666666666667,0.6666666666666667,3.000000000000065,3.000000000000065,3.0,0.0015727069913218,,0.0,,,,intrinsic,0.0015727069913218,0.0,0.0,0.0012277744912984,0.000130166998133,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.35,1.0,3.125,1.0
sphere,,,,,,32,,,,0.0002810830046655,0.6666666666666667,0.6666666666666667,3.000000000000065,3.000000000000065,3.0,0.0015727069913218,,2.5774527959761285e-05,,,,tangent,0.0015855714485779,1.2864457256082623e-05,0.0081798181905899,0.0012518486817392,0.0001203330029966,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.35,1.0,3.125,1.0
sphere,,,,,,32,,,,0.0002810830046655,0.6666666666666667,0.6666666666666667,3.000000000000065,3.000000000000065,3.0,0.0015727069913218,,,,,,map,0.0030313994863034,0.0014586924949815,0.9275042986586508,0.0016986647161198,0.0001182080013677,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.35,1.0,3.125,1.0
sphere,,,,,,32,,,,0.0002810830046655,0.6666666666666667,0.6666666666666667,3.000000000000065,3.000000000000065,3.0,0.0015727069913218,,,,,,ambient,0.0015727080028676,1.0115458019821501e-09,6.431877060150542e-07,0.0012271134650124,0.0001072079903678,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.35,1.0,3.125,1.0
sphere,,,,,,32,,,,0.0002810830046655,0.6666666666666667,0.6666666666666667,3.000000000000065,3.000000000000065,3.0,0.0015727069913218,,,,,,identity,2.757513784259541,2.7559410772682194,1752.355074705834,2.757513784259541,0.0002378750068601,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.4,0.35,1.0,3.125,1.0
sphere,,,,,,32,,,,0.0002602919994387,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0004210501251632,,0.0,,,,intrinsic,0.0004210501251632,0.0,0.0,0.0002468719934428,0.0001190829934785,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.15,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002602919994387,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0004210501251632,,4.91301827749492e-05,,,,tangent,0.0004456110715606,2.4560946397326577e-05,0.0583325949322594,0.000267862303078,0.000111207991722,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.15,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002602919994387,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0004210501251632,,,,,,map,0.0007815484642552,0.0003604983390919,0.8561886520094112,0.0002722212407057,0.0001175420038634,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.15,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002602919994387,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0004210501251632,,,,,,ambient,0.0004210501300895,4.9263146730330054e-12,1.1700066995877645e-08,0.0002468601160301,0.0001061669900082,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.15,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002602919994387,0.6666666666666667,0.6666666666666667,3.000000000000047,3.000000000000047,3.0,0.0004210501251632,,,,,,identity,4.087860247171103,4.08743919704594,9707.725880525257,4.087860247171103,0.0002348339912714,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.15,1.0,2.90625,1.0
sphere,,,,,,32,,,,0.0002352089941268,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0015351331185944,,0.0,,,,intrinsic,0.0015351331185944,0.0,0.0,0.0011956760425729,0.0001105420087696,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0002352089941268,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0015351331185944,,0.0001419545687106,,,,tangent,0.0016060077602143,7.087464161983849e-05,0.0461684011382213,0.0012368419292609,0.0001135420025093,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0002352089941268,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0015351331185944,,,,,,map,0.0027926391131536,0.0012575059945592,0.8191511076971252,0.0014420773913136,0.0001069580030161,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0002352089941268,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0015351331185944,,,,,,ambient,0.0015351336199802,5.013857851034892e-10,3.266073665080872e-07,0.0011957949243168,9.691699233371764e-05,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.35,1.0,3.1875,1.0
sphere,,,,,,32,,,,0.0002352089941268,0.6666666666666667,0.6666666666666667,3.000000000000064,3.000000000000064,3.0,0.0015351331185944,,,,,,identity,3.5122646480680286,3.510729514949434,2286.9218782562366,3.5122646480680286,0.0002080420090351,,,,,,,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3/summary.csv,/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3,,,3.0,96.0,,,2.9,0.35,1.0,3.1875,1.0


==> report/eeg_spd/tables/eeg_method_summary.csv <==
method,plan_fit_energy_mean,plan_fit_energy_sem,plan_fit_energy_std,plan_fit_energy_count,excess_energy_mean,excess_energy_sem,excess_energy_std,excess_energy_count,normalized_excess_mean,normalized_excess_sem,normalized_excess_std,normalized_excess_count,target_mismatch_mean,target_mismatch_sem,target_mismatch_std,target_mismatch_count,monge_defect_mean,monge_defect_sem,monge_defect_std,monge_defect_count,average_split_score_mean,average_split_score_sem,average_split_score_std,average_split_score_count,average_effective_support_mean,average_effective_support_sem,average_effective_support_std,average_effective_support_count,intrinsic_tangent_discrepancy_mean,intrinsic_tangent_discrepancy_sem,intrinsic_tangent_discrepancy_std,intrinsic_tangent_discrepancy_count,hadamard_gap_rhs_mean,hadamard_gap_rhs_sem,hadamard_gap_rhs_std,hadamard_gap_rhs_count,hadamard_gap_ratio_rhs_over_lhs_mean,hadamard_gap_ratio_rhs_over_lhs_sem,hadamard_gap_ratio_rhs_over_lhs_std,hadamard_gap_ratio_rhs_over_lhs_count,accuracy_mean,accuracy_sem,accuracy_std,accuracy_count,balanced_accuracy_mean,balanced_accuracy_sem,balanced_accuracy_std,balanced_accuracy_count,macro_f1_mean,macro_f1_sem,macro_f1_std,macro_f1_count,class_prototype_alignment_mean,class_prototype_alignment_sem,class_prototype_alignment_std,class_prototype_alignment_count,intrinsic_iterations_tangent_init_mean_mean,intrinsic_iterations_tangent_init_mean_sem,intrinsic_iterations_tangent_init_mean_std,intrinsic_iterations_tangent_init_mean_count,ot_seconds_mean,ot_seconds_sem,ot_seconds_std,ot_seconds_count
Identity,4.9046270666173974,0.18102689788124401,0.9406433540006922,27,3.615220545324211,0.17078722085540393,0.8874364314151397,27,2.951364759351057,0.2073906162050398,1.0776332528404389,27,4.9046270666173974,0.18102689788124401,0.9406433540006922,27,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.6666666666666669,0.0,0.0,27,3.000000000000076,2.883634311500545e-15,1.4983803413903528e-14,27,0.004779385609046085,0.0006581137116095715,0.0034196591569965284,27,3.556117290431573,0.1695613843387533,0.8810667980293034,27,0.9833858263935852,0.0011230794605251808,0.005835692059699976,27,0.5397376543209876,0.025774910081435246,0.13393036146469534,27,0.5397376543209876,0.025774910081435246,0.13393036146469534,27,0.5180653408973609,0.02785391212704745,0.14473317298081526,27,1.785144199712951,0.07777803159007984,0.4041465072801463,27,6.8188657407407405,0.1401177422768522,0.728073145996049,27,0.4442450941860443,0.12416407418573526,0.6451754548933343,27
Intrinsic,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.0,0.0,0.0,27,0.0,0.0,0.0,27,1.288446103932965,0.05970380740438992,0.31023008348913084,27,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.6666666666666669,0.0,0.0,27,3.000000000000076,2.883634311500545e-15,1.4983803413903528e-14,27,0.004779385609046085,0.0006581137116095715,0.0034196591569965284,27,4.3820075430782934e-26,8.883865971190782e-27,4.6161921689203985e-26,27,4.3820075430782934e-11,8.88386597119078e-12,4.6161921689203975e-11,27,0.5520833333333334,0.033751568087567976,0.17537829228836418,27,0.5520833333333334,0.03375156808756799,0.17537829228836427,27,0.5434296802662134,0.03475410519075994,0.18058762788596838,27,0.6007384115984061,0.02263621801657586,0.11762123908774615,27,6.8188657407407405,0.1401177422768522,0.728073145996049,27,0.4442450941860443,0.12416407418573526,0.6451754548933343,27
Log-Euclidean,1.3058534561216901,0.061313324788687,0.3185933811449345,27,0.01644693482850312,0.0018335450118612848,0.009527379355524675,27,0.011928747937728456,0.0007554017427792805,0.00392518259585937,27,1.3048608674751885,0.061475109237372934,0.31943403779993024,27,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.6666666666666669,0.0,0.0,27,3.000000000000076,2.883634311500545e-15,1.4983803413903528e-14,27,0.004779385609046085,0.0006581137116095715,0.0034196591569965284,27,0.015348592219263492,0.001664589805164669,0.008649462348919156,27,0.940040067281238,0.0026270108954990676,0.013650349029124199,27,0.5547839506172839,0.033321054914312496,0.1731412802201456,27,0.5547839506172839,0.033321054914312496,0.1731412802201456,27,0.5459547102398999,0.03438289086612795,0.1786587416736885,27,0.6127065567059232,0.02319034640585555,0.12050057466019236,27,6.8188657407407405,0.1401177422768522,0.728073145996049,27,0.4442450941860443,0.12416407418573526,0.6451754548933343,27
MAP,2.586482711648719,0.11912237971933007,0.6189780419771763,27,1.2970761903555317,0.05967974761593018,0.310105065161036,27,1.006426163144644,0.004575546580519239,0.023775237449572093,27,2.170785072895348,0.10254105233322583,0.5328189375081789,27,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.6666666666666669,0.0,0.0,27,3.000000000000076,2.883634311500545e-15,1.4983803413903528e-14,27,0.004779385609046085,0.0006581137116095715,0.0034196591569965284,27,1.284434084045139,0.05837844941328122,0.3033433213526778,27,0.9908384734473861,0.0005224637615602153,0.0027148013404075327,27,0.5397376543209876,0.031560252770163,0.16399188389291616,27,0.5397376543209876,0.03156025277016301,0.1639918838929162,27,0.5314957012227359,0.0322346202732918,0.1674960002280935,27,0.6999759015000178,0.023350351566519278,0.12133198586342074,27,6.8188657407407405,0.1401177422768522,0.728073145996049,27,0.4442450941860443,0.12416407418573526,0.6451754548933343,27
Tangential,1.2919664174866607,0.059884520047428225,0.31116909392706804,27,0.0025598961934738336,0.0003607259967992179,0.0018743872622015206,27,0.0018112624528365815,0.0001630430680002311,0.0008471966327949229,27,1.2910124869045734,0.060039229864299416,0.3119729897168198,27,1.289406521293187,0.05954784484371034,0.3094196782516041,27,0.6666666666666669,0.0,0.0,27,3.000000000000076,2.883634311500545e-15,1.4983803413903528e-14,27,0.004779385609046085,0.0006581137116095715,0.0034196591569965284,27,0.0023896928045230186,0.00032905685580478754,0.0017098295784982735,27,0.9417666203708314,0.002532626591200582,0.013159913797678141,27,0.5497685185185185,0.03350489543085678,0.17409654356557883,27,0.5497685185185185,0.03350489543085679,0.17409654356557885,27,0.5409090939053119,0.034521708040554884,0.17938005687090025,27,0.6035111175208442,0.02275599643459706,0.11824362600473498,27,6.8188657407407405,0.1401177422768522,0.728073145996049,27,0.4442450941860443,0.12416407418573526,0.6451754548933343,27


==> report/eeg_spd/tables/eeg_row_summary.csv <==
V_i_mean,V_i_sem,V_i_std,V_i_count,d_intrinsic_tangent_sq_mean,d_intrinsic_tangent_sq_sem,d_intrinsic_tangent_sq_std,d_intrinsic_tangent_sq_count,split_score_mean,split_score_sem,split_score_std,split_score_count,effective_support_mean,effective_support_sem,effective_support_std,effective_support_count
1.289406521293187,0.009434645614569507,0.39219085334019077,1728,0.004779385609046081,0.00010199301670009358,0.004239770086602794,1728,0.6666666666666666,6.189408558292804e-18,2.5728888220235454e-16,1728,3.000000000000076,3.095613795697553e-15,1.286822489942233e-13,1728


==> report/figure_index.csv <==
figure,format,path
eeg_downstream_metrics,pgf,eeg_spd/eeg_downstream_metrics.pgf
eeg_downstream_metrics,png,eeg_spd/eeg_downstream_metrics.png
eeg_geometric_metrics,pgf,eeg_spd/eeg_geometric_metrics.pgf
eeg_geometric_metrics,png,eeg_spd/eeg_geometric_metrics.png
eeg_hadamard_gap,pgf,eeg_spd/eeg_hadamard_gap.pgf
eeg_hadamard_gap,png,eeg_spd/eeg_hadamard_gap.png
eeg_row_diagnostics,pgf,eeg_spd/eeg_row_diagnostics.pgf
eeg_row_diagnostics,png,eeg_spd/eeg_row_diagnostics.png
eeg_subject_accuracy,pgf,eeg_spd/eeg_subject_accuracy.pgf
eeg_subject_accuracy,png,eeg_spd/eeg_subject_accuracy.png
spd_excess_vs_separation,pgf,spd_synthetic/spd_excess_vs_separation.pgf
spd_excess_vs_separation,png,spd_synthetic/spd_excess_vs_separation.png
spd_hadamard_gap,pgf,spd_synthetic/spd_hadamard_gap.pgf
spd_hadamard_gap,png,spd_synthetic/spd_hadamard_gap.png
spd_intrinsic_iterations,pgf,spd_synthetic/spd_intrinsic_iterations.pgf
spd_intrinsic_iterations,png,spd_synthetic/spd_intrinsic_iterations.png
spd_row_diagnostics,pgf,spd_synthetic/spd_row_diagnostics.pgf
spd_row_diagnostics,png,spd_synthetic/spd_row_diagnostics.png
sphere_excess_vs_separation,pgf,sphere/sphere_excess_vs_separation.pgf
sphere_excess_vs_separation,png,sphere/sphere_excess_vs_separation.png
sphere_row_diagnostics,pgf,sphere/sphere_row_diagnostics.pgf
sphere_row_diagnostics,png,sphere/sphere_row_diagnostics.png
sphere_tangential_behavior,pgf,sphere/sphere_tangential_behavior.pgf
sphere_tangential_behavior,png,sphere/sphere_tangential_behavior.png


==> report/manifest.json <==
{
  "results_dir": "results",
  "report_dir": "report",
  "skip_pgf": false,
  "experiments": [
    "all"
  ],
  "generated": [
    "sphere",
    "spd_synthetic",
    "eeg_spd"
  ],
  "discovered": {
    "sphere": [
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed0",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed1",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed2",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/sphere_seed3"
    ],
    "spd_synthetic": [
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed0",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed1",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed2",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/spd_seed3"
    ],
    "eeg_spd": [
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject1",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject2",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject3",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject4",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject5",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject6",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject7",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject8",
      "/Users/kyou/Desktop/Project-OT-Intrinsic/code/results/eeg_subject9"
    ]
  },
  "figure_conventions": {
    "titles": "none",
    "subfigure_labels": "outside_axes",
    "legend_location": "below_x_axis",
    "formats": [
      "png",
      "pgf"
    ]
  }
}

==> report/spd_synthetic/tables/spd_method_summary.csv <==
method,plan_fit_energy_mean,plan_fit_energy_sem,plan_fit_energy_std,plan_fit_energy_count,excess_energy_mean,excess_energy_sem,excess_energy_std,excess_energy_count,normalized_excess_mean,normalized_excess_sem,normalized_excess_std,normalized_excess_count,target_mismatch_mean,target_mismatch_sem,target_mismatch_std,target_mismatch_count,monge_defect_mean,monge_defect_sem,monge_defect_std,monge_defect_count,average_split_score_mean,average_split_score_sem,average_split_score_std,average_split_score_count,average_effective_support_mean,average_effective_support_sem,average_effective_support_std,average_effective_support_count,intrinsic_tangent_discrepancy_mean,intrinsic_tangent_discrepancy_sem,intrinsic_tangent_discrepancy_std,intrinsic_tangent_discrepancy_count,hadamard_gap_rhs_mean,hadamard_gap_rhs_sem,hadamard_gap_rhs_std,hadamard_gap_rhs_count,hadamard_gap_ratio_rhs_over_lhs_mean,hadamard_gap_ratio_rhs_over_lhs_sem,hadamard_gap_ratio_rhs_over_lhs_std,hadamard_gap_ratio_rhs_over_lhs_count,intrinsic_iterations_tangent_init_mean_mean,intrinsic_iterations_tangent_init_mean_sem,intrinsic_iterations_tangent_init_mean_std,intrinsic_iterations_tangent_init_mean_count,intrinsic_iterations_source_init_mean_mean,intrinsic_iterations_source_init_mean_sem,intrinsic_iterations_source_init_mean_std,intrinsic_iterations_source_init_mean_count,ot_seconds_mean,ot_seconds_sem,ot_seconds_std,ot_seconds_count
Identity,0.5201372652694772,0.0971308779350865,0.47584217841903864,24,0.5099657034904926,0.09695800179692782,0.47499526176465534,24,185.30357702781885,70.94372826296748,347.55186938987174,24,0.5201372652694772,0.0971308779350865,0.47584217841903864,24,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.6666666666666666,0.0,0.0,24,3.0000000000000404,2.718560124587502e-15,1.331817028063289e-14,24,2.2432769994306924e-06,1.4706579706651214e-06,7.204723228573078e-06,24,0.5096702971494111,0.09690011037690861,0.4747116528855909,24,0.999416979896378,0.00012933215397278023,0.0006335955691367596,24,3.0638020833333335,0.08817751670241142,0.4319798454132983,24,4.063802083333333,0.08817751670241143,0.4319798454132983,24,3.597501479208707,2.332663410553746,11.427670195034052,24
Intrinsic,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.0,0.0,0.0,24,0.0,0.0,0.0,24,0.00955656076125424,0.0019314900110827147,0.009462329940870554,24,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.6666666666666666,0.0,0.0,24,3.0000000000000404,2.718560124587502e-15,1.331817028063289e-14,24,2.2432769994306924e-06,1.4706579706651214e-06,7.204723228573078e-06,24,1.2183031592788574e-30,5.184417076937903e-32,2.539835290453868e-31,24,1.2183031592788574e-15,5.1844170769379026e-17,2.539835290453868e-16,24,3.0638020833333335,0.08817751670241142,0.4319798454132983,24,4.063802083333333,0.08817751670241143,0.4319798454132983,24,3.597501479208707,2.332663410553746,11.427670195034052,24
Log-Euclidean,0.010172824484447562,0.0020768836430637193,0.010174610361277479,24,1.2627054629996472e-06,7.936965910010109e-07,3.888303317077903e-06,24,4.9155875435388263e-05,2.062650273752338e-05,0.00010104881377010532,24,0.009558364641529241,0.0019321340234850078,0.009465484944417837,24,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.6666666666666666,0.0,0.0,24,3.0000000000000404,2.718560124587502e-15,1.331817028063289e-14,24,2.2432769994306924e-06,1.4706579706651214e-06,7.204723228573078e-06,24,1.2526251932583837e-06,7.858332439788428e-07,3.849780941328412e-06,24,0.9976004973993238,0.0005162448764725281,0.002529073059367653,24,3.0638020833333335,0.08817751670241142,0.4319798454132983,24,4.063802083333333,0.08817751670241143,0.4319798454132983,24,3.597501479208707,2.332663410553746,11.427670195034052,24
MAP,0.019639487362854455,0.004088526862443957,0.02002960922529992,24,0.009467925583869824,0.0020177865518930128,0.009885094923975544,24,0.9192553318485325,0.012472161819587957,0.061100864894825364,24,0.011768191658538658,0.0023894406299046884,0.01170582062788182,24,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.6666666666666666,0.0,0.0,24,3.0000000000000404,2.718560124587502e-15,1.331817028063289e-14,24,2.2432769994306924e-06,1.4706579706651214e-06,7.204723228573078e-06,24,0.009460077795825987,0.002015436891333174,0.009873583985094851,24,0.9995599641492944,8.700706599570909e-05,0.0004262458314122969,24,3.0638020833333335,0.08817751670241142,0.4319798454132983,24,4.063802083333333,0.08817751670241143,0.4319798454132983,24,3.597501479208707,2.332663410553746,11.427670195034052,24
Tangential,0.0101726924546902,0.0020768350237141786,0.010174372176081478,24,1.1306757056194704e-06,7.425488710450949e-07,3.6377316862803775e-06,24,4.3581720179064355e-05,1.9336464460866146e-05,9.472894271716616e-05,24,0.009555554540400876,0.001931444568220008,0.009462107317218388,24,0.010171561778984567,0.0020763095284357194,0.010171797785492544,24,0.6666666666666666,0.0,0.0,24,3.0000000000000404,2.718560124587502e-15,1.331817028063289e-14,24,2.2432769994306924e-06,1.4706579706651214e-06,7.204723228573078e-06,24,1.1216384997152585e-06,7.353289853325171e-07,3.6023616142863254e-06,24,0.9977033328121019,0.0005054559449953715,0.0024762183053898814,24,3.0638020833333335,0.08817751670241142,0.4319798454132983,24,4.063802083333333,0.08817751670241143,0.4319798454132983,24,3.597501479208707,2.332663410553746,11.427670195034052,24


==> report/spd_synthetic/tables/spd_row_summary.csv <==
V_i_mean,V_i_sem,V_i_std,V_i_count,d_intrinsic_tangent_sq_mean,d_intrinsic_tangent_sq_sem,d_intrinsic_tangent_sq_std,d_intrinsic_tangent_sq_count,split_score_mean,split_score_sem,split_score_std,split_score_count,effective_support_mean,effective_support_sem,effective_support_std,effective_support_count
0.010171561778984565,0.0004332927867595771,0.012007761939531117,768,2.2432769994305357e-06,3.822172397504808e-07,1.0592314860425079e-05,768,0.6666666666666666,6.159292655722756e-18,1.7069132509436246e-16,768,3.0000000000000404,2.0564123102492913e-15,5.698896964258984e-14,768


==> report/sphere/tables/sphere_method_summary.csv <==
method,plan_fit_energy_mean,plan_fit_energy_sem,plan_fit_energy_std,plan_fit_energy_count,excess_energy_mean,excess_energy_sem,excess_energy_std,excess_energy_count,normalized_excess_mean,normalized_excess_sem,normalized_excess_std,normalized_excess_count,target_mismatch_mean,target_mismatch_sem,target_mismatch_std,target_mismatch_count,monge_defect_mean,monge_defect_sem,monge_defect_std,monge_defect_count,average_split_score_mean,average_split_score_sem,average_split_score_std,average_split_score_count,average_effective_support_mean,average_effective_support_sem,average_effective_support_std,average_effective_support_count,tangent_defined_fraction_mean,tangent_defined_fraction_sem,tangent_defined_fraction_std,tangent_defined_fraction_count,intrinsic_tangent_discrepancy_mean,intrinsic_tangent_discrepancy_sem,intrinsic_tangent_discrepancy_std,intrinsic_tangent_discrepancy_count,ot_seconds_mean,ot_seconds_sem,ot_seconds_std,ot_seconds_count
Ambient,0.0008144267677979281,0.0001098667125844421,0.0006214999799610593,32,2.3041044047449782e-10,7.949071915314021e-11,4.496674124366465e-10,32,1.470429780204035e-07,4.338207826150091e-08,2.4540609376538245e-07,32,0.0006706952907901093,8.546311700989786e-05,0.00048345239663230517,32,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.6666666666666667,0.0,0.0,32,3.0000000000000555,2.4392326953367134e-15,1.3798383838116239e-14,32,1.0,0.0,0.0,32,,,,0,2.7071080443147366,1.7656440566357199,9.987991084870737,32
Identity,1.8405716297937278,0.2680679616638519,1.516421388090921,32,1.8397572032563403,0.26804669480549387,1.5163010845728453,32,3987.130827745603,821.1002893741113,4644.844661205364,32,1.8405716297937278,0.2680679616638519,1.516421388090921,32,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.6666666666666667,0.0,0.0,32,3.0000000000000555,2.4392326953367134e-15,1.3798383838116239e-14,32,1.0,0.0,0.0,32,,,,0,2.7071080443147366,1.7656440566357199,9.987991084870737,32
Intrinsic,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.0,0.0,0.0,32,0.0,0.0,0.0,32,0.0006707796980552875,8.54806520140758e-05,0.00048355158959520407,32,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.6666666666666667,0.0,0.0,32,3.0000000000000555,2.4392326953367134e-15,1.3798383838116239e-14,32,1.0,0.0,0.0,32,0.0,0.0,0.0,32,2.7071080443147366,1.7656440566357199,9.987991084870737,32
MAP,0.0015360434109127938,0.0002078023941141281,0.0011755078561991959,32,0.0007216168735252437,9.850115130687869e-05,0.0005572066563502085,32,0.9044612416441209,0.022756295703990903,0.12872904805582613,32,0.0008695180604100188,0.0001085374605500423,0.0006139805949416183,32,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.6666666666666667,0.0,0.0,32,3.0000000000000555,2.4392326953367134e-15,1.3798383838116239e-14,32,1.0,0.0,0.0,32,,,,0,2.7071080443147366,1.7656440566357199,9.987991084870737,32
Tangential,0.0015061307351654717,0.0006654583842894027,0.003764401089027841,32,0.0006917041977779664,0.0006702451085495947,0.0037914788905002565,32,1.79098432763845,1.748719684275989,9.892252377167601,32,0.0013512187191829594,0.0006527782747012489,0.0036926715572200637,32,0.0008144265373874937,0.00010986665355275324,0.0006214996460273993,32,0.6666666666666667,0.0,0.0,32,3.0000000000000555,2.4392326953367134e-15,1.3798383838116239e-14,32,1.0,0.0,0.0,32,0.0013840500754872384,0.0013410864413402382,0.00758633053463214,32,2.7071080443147366,1.7656440566357199,9.987991084870737,32


==> report/sphere/tables/sphere_row_summary.csv <==
V_i_mean,V_i_sem,V_i_std,V_i_count,d_intrinsic_tangent_sq_mean,d_intrinsic_tangent_sq_sem,d_intrinsic_tangent_sq_std,d_intrinsic_tangent_sq_count,split_score_mean,split_score_sem,split_score_std,split_score_count,effective_support_mean,effective_support_sem,effective_support_std,effective_support_count
0.0008144265373875003,3.463134418105177e-05,0.0011082030137936566,1024,0.0013840500754872436,0.0013415879216985367,0.042930813494353175,1024,0.6666666666666665,7.51759158920764e-18,2.405629308546445e-16,1024,3.000000000000056,2.05693151165273e-15,6.582180837288736e-14,1024


==> report/table_index.csv <==
table,path,n_rows,n_columns
eeg_method_summary,eeg_spd/tables/eeg_method_summary.csv,5,65
eeg_row_summary,eeg_spd/tables/eeg_row_summary.csv,1,16
spd_method_summary,spd_synthetic/tables/spd_method_summary.csv,5,53
spd_row_summary,spd_synthetic/tables/spd_row_summary.csv,1,16
sphere_method_summary,sphere/tables/sphere_method_summary.csv,5,41
sphere_row_summary,sphere/tables/sphere_row_summary.csv,1,16

